Exit-and-Join Dynamics and Equilibrium in Continuum Cooperative Games

This paper develops a continuum theory of exit-and-join coalition dynamics in nonatomic cooperative games. We extend the Aumann-Shapley value and the Aumann-Dr\`eze value to coalition structures in which each coalition is treated as a restricted nonatomic game, yielding a marginal-contribution-based payoff density that governs incentives for agents to remain in, exit, or join coalitions. We derive deterministic mean-field dynamics from decentralized switching rules and show that payoff-difference switching recovers replicator dynamics as a special case. We characterize exit-and-join equilibrium by the absence of profitable positive-mass deviations and prove its equivalence with stationarity of the induced mass dynamics under incentive-compatible and strictly payoff-responsive switching rates. For mass-based cooperative games, we construct a Lyapunov function and establish global convergence under strict concavity. We further show that the equilibrium is equivalent to a Wardrop equilibrium of an induced nonatomic population game and admits a variational inequality formulation. The framework is extended to incorporate switching costs and endogenous coalition acceptance rules, leading to constrained equilibria characterized by quasi-variational inequalities. The proposed theory unifies cooperative value allocation, noncooperative coalition mobility, mean-field dynamics, evolutionary game theory, and population games within a common framework for analyzing coalition formation and adaptation in large-scale multi-agent systems.

==> figures/large_population_error.csv <==
t,err200,err1000,err5000
0.00000000,0.03922621,0.01938741,0.00913724
0.04000000,0.04151579,0.02034468,0.00961695
0.08000000,0.04367693,0.02028095,0.00979181
0.12000000,0.04297763,0.02011136,0.00973220
0.16000000,0.04434344,0.01960113,0.00949521
0.20000000,0.04694089,0.01983340,0.00935782
0.24000000,0.04719717,0.01937888,0.00937641
0.28000000,0.04726743,0.01933015,0.00925874
0.32000000,0.04852733,0.01997855,0.00943447
0.36000000,0.04733771,0.01947290,0.01009203
0.40000000,0.04895398,0.02047176,0.00948423
0.44000000,0.04878277,0.01996615,0.00965435
0.48000000,0.04741763,0.01973284,0.01027796
0.52000000,0.04787743,0.02065614,0.01047788
0.56000000,0.04926168,0.01999361,0.01042662
0.60000000,0.04964855,0.01975416,0.01033714
0.64000000,0.05022631,0.02020996,0.01048408
0.68000000,0.05117258,0.01905905,0.01038916
0.72000000,0.04882874,0.01915971,0.01028503
0.76000000,0.04775917,0.01944234,0.01037923
0.80000000,0.04725101,0.01966794,0.01042282
0.84000000,0.04654031,0.01891514,0.01013691
0.88000000,0.04618403,0.01847713,0.00964500
0.92000000,0.04619643,0.01806659,0.00965056
0.96000000,0.04507817,0.01798427,0.00956537
1.00000000,0.04465977,0.01770333,0.00973831
1.04000000,0.04278913,0.01807066,0.00976931
1.08000000,0.04245780,0.01806834,0.00993461
1.12000000,0.04187588,0.01790281,0.00972750
1.16000000,0.04223102,0.01789021,0.00952585
1.20000000,0.04135145,0.01777855,0.00942020
1.24000000,0.04036875,0.01770470,0.00904937
1.28000000,0.04090436,0.01735255,0.00874138
1.32000000,0.04033461,0.01719493,0.00862378
1.36000000,0.03899774,0.01693442,0.00842575
1.40000000,0.03824688,0.01691478,0.00829534
1.44000000,0.03730289,0.01651003,0.00809137
1.48000000,0.03692015,0.01632471,0.00803695
1.52000000,0.03707980,0.01619000,0.00776844
1.56000000,0.03674236,0.01591792,0.00775691
1.60000000,0.03672246,0.01580269,0.00765484
1.64000000,0.03640978,0.01583415,0.00768998
1.68000000,0.03650740,0.01636773,0.00758314
1.72000000,0.03525648,0.01629251,0.00742768
1.76000000,0.03482178,0.01643122,0.00733183
1.80000000,0.03496155,0.01658022,0.00699773
1.84000000,0.03540669,0.01651908,0.00687049
1.88000000,0.03511642,0.01640508,0.00687464
1.92000000,0.03537441,0.01607131,0.00680694
1.96000000,0.03479265,0.01578544,0.00679736
2.00000000,0.03445477,0.01582683,0.00670808
2.04000000,0.03387197,0.01588522,0.00676532
2.08000000,0.03321884,0.01584835,0.00676163
2.12000000,0.03275163,0.01559594,0.00655577
2.16000000,0.03194675,0.01529422,0.00646353
2.20000000,0.03153762,0.01539812,0.00646334
2.24000000,0.03176069,0.01516551,0.00642671
2.28000000,0.03162459,0.01505700,0.00640329
2.32000000,0.03152212,0.01525793,0.00634903
2.36000000,0.03124943,0.01502922,0.00617911
2.40000000,0.03100433,0.01481632,0.00608380
2.44000000,0.02984583,0.01475218,0.00599287
2.48000000,0.02995121,0.01474368,0.00602401
2.52000000,0.02866011,0.01452813,0.00597072
2.56000000,0.02875546,0.01436951,0.00587464
2.60000000,0.02821751,0.01420681,0.00575159
2.64000000,0.02824892,0.01425184,0.00575826
2.68000000,0.02756036,0.01434242,0.00563155
2.72000000,0.02746122,0.01419888,0.00569479
2.76000000,0.02746806,0.01412283,0.00557600
2.80000000,0.02728702,0.01403287,0.00547463
2.84000000,0.02675455,0.01420747,0.00551102
2.88000000,0.02601744,0.01429301,0.00533756
2.92000000,0.02538078,0.01408225,0.00527649
2.96000000,0.02500763,0.01369662,0.00513362
3.00000000,0.02514102,0.01363843,0.00502510
3.04000000,0.02471858,0.01345659,0.00496441
3.08000000,0.02416955,0.01339159,0.00494719
3.12000000,0.02449811,0.01327952,0.00496542
3.16000000,0.02415911,0.01312828,0.00484543
3.20000000,0.02344294,0.01293043,0.00474215
3.24000000,0.02314508,0.01296863,0.00468745
3.28000000,0.02287308,0.01285776,0.00468182
3.32000000,0.02257908,0.01276613,0.00462969
3.36000000,0.02182286,0.01257810,0.00461886
3.40000000,0.02133973,0.01228414,0.00462466
3.44000000,0.02143676,0.01216472,0.00457164
3.48000000,0.02141213,0.01187267,0.00450775
3.52000000,0.02155630,0.01198128,0.00435749
3.56000000,0.02148922,0.01184256,0.00429364
3.60000000,0.02153048,0.01175796,0.00430747
3.64000000,0.02145174,0.01163201,0.00423238
3.68000000,0.02203828,0.01153432,0.00419136
3.72000000,0.02102181,0.01144500,0.00420153
3.76000000,0.02089453,0.01148567,0.00411059
3.80000000,0.02079421,0.01110530,0.00411017
3.84000000,0.02005134,0.01109046,0.00402228
3.88000000,0.01954126,0.01093063,0.00394573
3.92000000,0.01974324,0.01072006,0.00390105
3.96000000,0.01902576,0.01060866,0.00382304
4.00000000,0.01871610,0.01035806,0.00374291
4.04000000,0.01876188,0.01025982,0.00371558
4.08000000,0.01858617,0.01031946,0.00365920
4.12000000,0.01834153,0.01007636,0.00364736
4.16000000,0.01793129,0.01003919,0.00370583
4.20000000,0.01752504,0.01004996,0.00365464
4.24000000,0.01715772,0.00998235,0.00350393
4.28000000,0.01719217,0.00992384,0.00344245
4.32000000,0.01724715,0.00988514,0.00343792
4.36000000,0.01713458,0.00985226,0.00346686
4.40000000,0.01709451,0.00989242,0.00342340
4.44000000,0.01677002,0.00979580,0.00333828
4.48000000,0.01665542,0.00983281,0.00336782
4.52000000,0.01643863,0.00981933,0.00330386
4.56000000,0.01648142,0.00962397,0.00337583
4.60000000,0.01668717,0.00956567,0.00335979
4.64000000,0.01679615,0.00949019,0.00326014
4.68000000,0.01647346,0.00921391,0.00333457
4.72000000,0.01602469,0.00911542,0.00331433
4.76000000,0.01606385,0.00887710,0.00335921
4.80000000,0.01607473,0.00879467,0.00334982
4.84000000,0.01613288,0.00856588,0.00331925
4.88000000,0.01589017,0.00842751,0.00323889
4.92000000,0.01593701,0.00845556,0.00317785
4.96000000,0.01551680,0.00831371,0.00315388
5.00000000,0.01505715,0.00837056,0.00306528
5.04000000,0.01499138,0.00857376,0.00298168
5.08000000,0.01501732,0.00837060,0.00292090
5.12000000,0.01510395,0.00855853,0.00292220
5.16000000,0.01491261,0.00857388,0.00284897
5.20000000,0.01465709,0.00841801,0.00289321
5.24000000,0.01466732,0.00832013,0.00289878
5.28000000,0.01466354,0.00829604,0.00280177
5.32000000,0.01451088,0.00793916,0.00282296
5.36000000,0.01424515,0.00776215,0.00275774
5.40000000,0.01418355,0.00784888,0.00272822
5.44000000,0.01416456,0.00783011,0.00267359
5.48000000,0.01420484,0.00781145,0.00269209
5.52000000,0.01425630,0.00787095,0.00262697
5.56000000,0.01423990,0.00795849,0.00254826
5.60000000,0.01419950,0.00786618,0.00251805
5.64000000,0.01393008,0.00774270,0.00246223
5.68000000,0.01392377,0.00777349,0.00235954
5.72000000,0.01395239,0.00755318,0.00241461
5.76000000,0.01387680,0.00752533,0.00234860
5.80000000,0.01378241,0.00737888,0.00236039
5.84000000,0.01351480,0.00731693,0.00234592
5.88000000,0.01337458,0.00708246,0.00229722
5.92000000,0.01315157,0.00703745,0.00218152
5.96000000,0.01323333,0.00699791,0.00221037
6.00000000,0.01297970,0.00688594,0.00216955
6.04000000,0.01289852,0.00674585,0.00214096
6.08000000,0.01280803,0.00667847,0.00214729
6.12000000,0.01280262,0.00657372,0.00214058
6.16000000,0.01275853,0.00651701,0.00209005
6.20000000,0.01254910,0.00642830,0.00199944
6.24000000,0.01254723,0.00638629,0.00199833
6.28000000,0.01227914,0.00632034,0.00204052
6.32000000,0.01154710,0.00628537,0.00201467
6.36000000,0.01152135,0.00611904,0.00202015
6.40000000,0.01109413,0.00614732,0.00193995
6.44000000,0.01109517,0.00605876,0.00188529
6.48000000,0.01084111,0.00578051,0.00192602
6.52000000,0.01064236,0.00558566,0.00186623
6.56000000,0.01077195,0.00557249,0.00178369
6.60000000,0.01085479,0.00547859,0.00177223
6.64000000,0.01085135,0.00541002,0.00170519
6.68000000,0.01088340,0.00536240,0.00171946
6.72000000,0.01088358,0.00530070,0.00171157
6.76000000,0.01056523,0.00521383,0.00164608
6.80000000,0.01081273,0.00505626,0.00167080
6.84000000,0.01081702,0.00506750,0.00165653
6.88000000,0.01082325,0.00499641,0.00162473
6.92000000,0.01107517,0.00492656,0.00156665
6.96000000,0.01108212,0.00477441,0.00160852
7.00000000,0.01086367,0.00474724,0.00163438
7.04000000,0.01065196,0.00478366,0.00160167
7.08000000,0.01068242,0.00477800,0.00155032
7.12000000,0.01061489,0.00478799,0.00157363
7.16000000,0.01018145,0.00471714,0.00156048
7.20000000,0.00997992,0.00477549,0.00152741
7.24000000,0.01000032,0.00464312,0.00155607
7.28000000,0.01002239,0.00459203,0.00156834
7.32000000,0.01008016,0.00463499,0.00157217
7.36000000,0.01010514,0.00456273,0.00156843
7.40000000,0.00990797,0.00459944,0.00154801
7.44000000,0.00993281,0.00454711,0.00151267
7.48000000,0.00980565,0.00445982,0.00149019
7.52000000,0.00948034,0.00440810,0.00142449
7.56000000,0.00950498,0.00423156,0.00140020
7.60000000,0.00931302,0.00423725,0.00140584
7.64000000,0.00949009,0.00424340,0.00135007
7.68000000,0.00915985,0.00429046,0.00130355
7.72000000,0.00903094,0.00428650,0.00129605
7.76000000,0.00927309,0.00426003,0.00130844
7.80000000,0.00876490,0.00418807,0.00128070
7.84000000,0.00864273,0.00416141,0.00125982
7.88000000,0.00840853,0.00403982,0.00124280
7.92000000,0.00802413,0.00410167,0.00118213
7.96000000,0.00789124,0.00406167,0.00119201
8.00000000,0.00785165,0.00405099,0.00114194


==> figures/large_population_scaling.csv <==
N,sup_error,reference
200,0.06308626,0.06308626
1000,0.02958610,0.02821303
5000,0.01461377,0.01261725


==> figures/mean_field.csv <==
t,x1,x2,x3,x4,rho1,rho2,rho3,rho4,potential
0.00000000,0.62000000,0.24000000,0.10000000,0.04000000,0.13400000,0.81200000,0.83000000,0.77200000,0.77742000
0.02000000,0.61052199,0.24596375,0.10261052,0.04090374,0.15106041,0.80484350,0.82765053,0.77136739,0.78375139
0.04000000,0.60127582,0.25175082,0.10518328,0.04179009,0.16770352,0.79789902,0.82533505,0.77074694,0.78972509
0.06000000,0.59226698,0.25735686,0.10771714,0.04265901,0.18391943,0.79117176,0.82305457,0.77013869,0.79535330
0.08000000,0.58349932,0.26277881,0.11021130,0.04351057,0.19970123,0.78466542,0.82080983,0.76954260,0.80064922
0.10000000,0.57497516,0.26801473,0.11266520,0.04434491,0.21504471,0.77838232,0.81860132,0.76895856,0.80562682
0.12000000,0.56669549,0.27306375,0.11507851,0.04516225,0.22994811,0.77232350,0.81642934,0.76838643,0.81030058
0.14000000,0.55866008,0.27792593,0.11745112,0.04596287,0.24441185,0.76648888,0.81429400,0.76782599,0.81468523
0.16000000,0.55086763,0.28260218,0.11978307,0.04674712,0.25843826,0.76087738,0.81219524,0.76727702,0.81879558
0.18000000,0.54331591,0.28709414,0.12207458,0.04751537,0.27203136,0.75548703,0.81013288,0.76673924,0.82264637
0.20000000,0.53600190,0.29140409,0.12432598,0.04826803,0.28519659,0.75031509,0.80810662,0.76621238,0.82625210
0.22000000,0.52892187,0.29553489,0.12653770,0.04900555,0.29794064,0.74535814,0.80611607,0.76569612,0.82962696
0.24000000,0.52207154,0.29948983,0.12871027,0.04972836,0.31027124,0.74061221,0.80416075,0.76519014,0.83278469
0.26000000,0.51544614,0.30327262,0.13084428,0.05043695,0.32219694,0.73607286,0.80224014,0.76469413,0.83573858
0.28000000,0.50904054,0.30688729,0.13294038,0.05113178,0.33372702,0.73173525,0.80035366,0.76420775,0.83850137
0.30000000,0.50284929,0.31033813,0.13499925,0.05181333,0.34487128,0.72759424,0.79850068,0.76373067,0.84108523
0.32000000,0.49686671,0.31362963,0.13702160,0.05248205,0.35563992,0.72364444,0.79668056,0.76326256,0.84350176
0.34000000,0.49108696,0.31676644,0.13900817,0.05313843,0.36604347,0.71988027,0.79489264,0.76280310,0.84576193
0.36000000,0.48550408,0.31975331,0.14095971,0.05378290,0.37609265,0.71629603,0.79313626,0.76235197,0.84787615
0.38000000,0.48011207,0.32259505,0.14287695,0.05441592,0.38579827,0.71288594,0.79141074,0.76190885,0.84985420
0.40000000,0.47490489,0.32529653,0.14476065,0.05503793,0.39517120,0.70964416,0.78971541,0.76147345,0.85170530
0.42000000,0.46987652,0.32786261,0.14661154,0.05564933,0.40422226,0.70656487,0.78804961,0.76104547,0.85343810
0.44000000,0.46502099,0.33029812,0.14843035,0.05625054,0.41296221,0.70364226,0.78641269,0.76062462,0.85506069
0.46000000,0.46033241,0.33260786,0.15021778,0.05684195,0.42140166,0.70087056,0.78480400,0.76021064,0.85658067
0.48000000,0.45580497,0.33479657,0.15197452,0.05742393,0.42955105,0.69824412,0.78322293,0.75980325,0.85800511
0.50000000,0.45143299,0.33686890,0.15370127,0.05799685,0.43742063,0.69575732,0.78166886,0.75940221,0.85934060
0.52000000,0.44721088,0.33882942,0.15539866,0.05856104,0.44502042,0.69340470,0.78014120,0.75900727,0.86059330
0.54000000,0.44313322,0.34068259,0.15706734,0.05911684,0.45236020,0.69118089,0.77863939,0.75861821,0.86176894
0.56000000,0.43919473,0.34243279,0.15870791,0.05966457,0.45944949,0.68908066,0.77716288,0.75823480,0.86287283
0.58000000,0.43539027,0.34408424,0.16032098,0.06020452,0.46629752,0.68709891,0.77571112,0.75785684,0.86390994
0.60000000,0.43171485,0.34564108,0.16190709,0.06073698,0.47291327,0.68523070,0.77428362,0.75748412,0.86488486
0.62000000,0.42816366,0.34710731,0.16346682,0.06126221,0.47930540,0.68347123,0.77287987,0.75711645,0.86580186
0.64000000,0.42473204,0.34848680,0.16500067,0.06178049,0.48548233,0.68181584,0.77149939,0.75675366,0.86666489
0.66000000,0.42141548,0.34978331,0.16650917,0.06229204,0.49145214,0.68026003,0.77014175,0.75639557,0.86747764
0.68000000,0.41820963,0.35100046,0.16799279,0.06279712,0.49722266,0.67879945,0.76880649,0.75604202,0.86824352
0.70000000,0.41511031,0.35214175,0.16945201,0.06329593,0.50280144,0.67742991,0.76749319,0.75569285,0.86896568
0.72000000,0.41211349,0.35321054,0.17088728,0.06378869,0.50819572,0.67614735,0.76620145,0.75534792,0.86964706
0.74000000,0.40921528,0.35421010,0.17229903,0.06427559,0.51341250,0.67494788,0.76493088,0.75500708,0.87029038
0.76000000,0.40641194,0.35514355,0.17368767,0.06475683,0.51845851,0.67382774,0.76368109,0.75467022,0.87089815
0.78000000,0.40369990,0.35601390,0.17505362,0.06523259,0.52334019,0.67278332,0.76245174,0.75433719,0.87147273
0.80000000,0.40107569,0.35682403,0.17639725,0.06570303,0.52806375,0.67181116,0.76124248,0.75400788,0.87201626
0.82000000,0.39853602,0.35757673,0.17771894,0.06616831,0.53263517,0.67090792,0.76005296,0.75368218,0.87253077
0.84000000,0.39607769,0.35827467,0.17901905,0.06662860,0.53706016,0.67007039,0.75888286,0.75335998,0.87301812
0.86000000,0.39369765,0.35892040,0.18029792,0.06708402,0.54134422,0.66929552,0.75773187,0.75304118,0.87348005
0.88000000,0.39139299,0.35951639,0.18155590,0.06753473,0.54549262,0.66858034,0.75659969,0.75272569,0.87391815
0.90000000,0.38916087,0.36006497,0.18279330,0.06798086,0.54951043,0.66792203,0.75548603,0.75241340,0.87433393
0.92000000,0.38699862,0.36056842,0.18401044,0.06842252,0.55340248,0.66731789,0.75439060,0.75210424,0.87472876
0.94000000,0.38490364,0.36102889,0.18520764,0.06885983,0.55717345,0.66676533,0.75331313,0.75179812,0.87510395
0.96000000,0.38287345,0.36144846,0.18638517,0.06929292,0.56082779,0.66626185,0.75225335,0.75149496,0.87546067
0.98000000,0.38090567,0.36182911,0.18754334,0.06972188,0.56436979,0.66580507,0.75121099,0.75119469,0.87580006
1.00000000,0.37899803,0.36217273,0.18868242,0.07014682,0.56780354,0.66539273,0.75018582,0.75089723,0.87612314
1.02000000,0.37714834,0.36248114,0.18980269,0.07056783,0.57113299,0.66502263,0.74917758,0.75060252,0.87643087
1.04000000,0.37535449,0.36275609,0.19090441,0.07098501,0.57436192,0.66469269,0.74818603,0.75031050,0.87672417
1.06000000,0.37361447,0.36299923,0.19198785,0.07139844,0.57749395,0.66440092,0.74721093,0.75002109,0.87700385
1.08000000,0.37192637,0.36321216,0.19305326,0.07180821,0.58053254,0.66414541,0.74625207,0.74973425,0.87727071
1.10000000,0.37028831,0.36339640,0.19410088,0.07221441,0.58348104,0.66392433,0.74530920,0.74944992,0.87752547
1.12000000,0.36869854,0.36355339,0.19513097,0.07261710,0.58634263,0.66373593,0.74438212,0.74916803,0.87776881
1.14000000,0.36715534,0.36368454,0.19614376,0.07301635,0.58912038,0.66357855,0.74347061,0.74888855,0.87800136
1.16000000,0.36565709,0.36379117,0.19713949,0.07341225,0.59181724,0.66345060,0.74257446,0.74861142,0.87822371
1.18000000,0.36420221,0.36387454,0.19811839,0.07380486,0.59443603,0.66335055,0.74169345,0.74833660,0.87843642
1.20000000,0.36278919,0.36393589,0.19908069,0.07419423,0.59697945,0.66327694,0.74082738,0.74806404,0.87864001
1.22000000,0.36141660,0.36397635,0.20002661,0.07458044,0.59945012,0.66322838,0.73997605,0.74779369,0.87883496
1.24000000,0.36008305,0.36399705,0.20095637,0.07496354,0.60185051,0.66320354,0.73913927,0.74752552,0.87902172
1.26000000,0.35878720,0.36399903,0.20187018,0.07534359,0.60418304,0.66320116,0.73831684,0.74725949,0.87920073
1.28000000,0.35752778,0.36398331,0.20276827,0.07572064,0.60645000,0.66322002,0.73750856,0.74699555,0.87937237
1.30000000,0.35630355,0.36395086,0.20365085,0.07609474,0.60865361,0.66325897,0.73671424,0.74673368,0.87953703
1.32000000,0.35511334,0.36390259,0.20451811,0.07646595,0.61079598,0.66331689,0.73593370,0.74647383,0.87969505
1.34000000,0.35395602,0.36383939,0.20537028,0.07683432,0.61287917,0.66339273,0.73516675,0.74621598,0.87984676
1.36000000,0.35283048,0.36376209,0.20620755,0.07719988,0.61490513,0.66348549,0.73441321,0.74596008,0.87999248
1.38000000,0.35173570,0.36367149,0.20703012,0.07756269,0.61687575,0.66359421,0.73367289,0.74570612,0.88013250
1.40000000,0.35067065,0.36356837,0.20783820,0.07792278,0.61879284,0.66371796,0.73294562,0.74545405,0.88026709
1.42000000,0.34963437,0.36345345,0.20863198,0.07828021,0.62065814,0.66385587,0.73223122,0.74520385,0.88039651
1.44000000,0.34862592,0.36332742,0.20941166,0.07863500,0.62247334,0.66400710,0.73152951,0.74495550,0.88052100
1.46000000,0.34764442,0.36319095,0.21017742,0.07898721,0.62424004,0.66417086,0.73084032,0.74470895,0.88064080
1.48000000,0.34668900,0.36304468,0.21092947,0.07933686,0.62595980,0.66434639,0.73016348,0.74446420,0.88075611
1.50000000,0.34575882,0.36288920,0.21166799,0.07968399,0.62763412,0.66453296,0.72949881,0.74422121,0.88086716
1.52000000,0.34485310,0.36272510,0.21239316,0.08002864,0.62926442,0.66472988,0.72884616,0.74397995,0.88097412
1.54000000,0.34397105,0.36255293,0.21310518,0.08037084,0.63085211,0.66493649,0.72820534,0.74374041,0.88107719
1.56000000,0.34311194,0.36237320,0.21380423,0.08071063,0.63239850,0.66515216,0.72757620,0.74350256,0.88117653
1.58000000,0.34227506,0.36218642,0.21449049,0.08104803,0.63390489,0.66537629,0.72695856,0.74326638,0.88127231
1.60000000,0.34145971,0.36199307,0.21516414,0.08138308,0.63537251,0.66560832,0.72635228,0.74303184,0.88136469
1.62000000,0.34066524,0.36179359,0.21582536,0.08171581,0.63680257,0.66584769,0.72575718,0.74279893,0.88145381
1.64000000,0.33989100,0.36158843,0.21647432,0.08204624,0.63819619,0.66609388,0.72517311,0.74256763,0.88153981
1.66000000,0.33913639,0.36137799,0.21711122,0.08237441,0.63955451,0.66634641,0.72459990,0.74233791,0.88162283
1.68000000,0.33840079,0.36116266,0.21773621,0.08270034,0.64087857,0.66660481,0.72403741,0.74210976,0.88170299
1.70000000,0.33768365,0.36094282,0.21834947,0.08302406,0.64216943,0.66686861,0.72348548,0.74188316,0.88178040
1.72000000,0.33698441,0.36071883,0.21895117,0.08334559,0.64342806,0.66713741,0.72294395,0.74165808,0.88185519
1.74000000,0.33630253,0.36049101,0.21954149,0.08366497,0.64465544,0.66741078,0.72241266,0.74143452,0.88192746
1.76000000,0.33563751,0.36025971,0.22012058,0.08398220,0.64585249,0.66768835,0.72189148,0.74121246,0.88199731
1.78000000,0.33498884,0.36002521,0.22068862,0.08429733,0.64702009,0.66796975,0.72138024,0.74099187,0.88206484
1.80000000,0.33435604,0.35978782,0.22124577,0.08461037,0.64815912,0.66825462,0.72087881,0.74077274,0.88213014
1.82000000,0.33373866,0.35954781,0.22179219,0.08492134,0.64927042,0.66854263,0.72038703,0.74055506,0.88219331
1.84000000,0.33313624,0.35930544,0.22232805,0.08523027,0.65035477,0.66883347,0.71990476,0.74033881,0.88225443
1.86000000,0.33254835,0.35906097,0.22285350,0.08553718,0.65141297,0.66912684,0.71943185,0.74012398,0.88231357
1.88000000,0.33197457,0.35881463,0.22336871,0.08584208,0.65244577,0.66942244,0.71896816,0.73991054,0.88237081
1.90000000,0.33141451,0.35856666,0.22387382,0.08614501,0.65345388,0.66972001,0.71851356,0.73969849,0.88242623
1.92000000,0.33086777,0.35831725,0.22436901,0.08644598,0.65443802,0.67001930,0.71806790,0.73948782,0.88247990
1.94000000,0.33033397,0.35806663,0.22485441,0.08674500,0.65539886,0.67032004,0.71763104,0.73927850,0.88253188
1.96000000,0.32981274,0.35781498,0.22533018,0.08704210,0.65633706,0.67062202,0.71720284,0.73907053,0.88258224
1.98000000,0.32930374,0.35756249,0.22579647,0.08733730,0.65725326,0.67092501,0.71678318,0.73886389,0.88263104
2.00000000,0.32880663,0.35730933,0.22625343,0.08763062,0.65814807,0.67122881,0.71637191,0.73865857,0.88267833
2.02000000,0.32832107,0.35705566,0.22670121,0.08792206,0.65902208,0.67153320,0.71596891,0.73845456,0.88272418
2.04000000,0.32784674,0.35680165,0.22713995,0.08821166,0.65987587,0.67183802,0.71557405,0.73825184,0.88276863
2.06000000,0.32738333,0.35654744,0.22756980,0.08849943,0.66071000,0.67214307,0.71518718,0.73805040,0.88281174
2.08000000,0.32693055,0.35629318,0.22799089,0.08878538,0.66152500,0.67244819,0.71480820,0.73785024,0.88285356
2.10000000,0.32648811,0.35603899,0.22840338,0.08906953,0.66232140,0.67275322,0.71443696,0.73765133,0.88289413
2.12000000,0.32605572,0.35578500,0.22880739,0.08935190,0.66309971,0.67305801,0.71407335,0.73745367,0.88293350
2.14000000,0.32563311,0.35553132,0.22920307,0.08963250,0.66386041,0.67336241,0.71371724,0.73725725,0.88297171
2.16000000,0.32522002,0.35527809,0.22959055,0.08991134,0.66460397,0.67366630,0.71336850,0.73706206,0.88300880
2.18000000,0.32481619,0.35502539,0.22996997,0.09018845,0.66533086,0.67396954,0.71302702,0.73686808,0.88304481
2.20000000,0.32442138,0.35477332,0.23034146,0.09046384,0.66604152,0.67427201,0.71269269,0.73667531,0.88307979
2.22000000,0.32403534,0.35452199,0.23070515,0.09073752,0.66673639,0.67457361,0.71236537,0.73648374,0.88311376
2.24000000,0.32365785,0.35427149,0.23106116,0.09100950,0.66741588,0.67487422,0.71204495,0.73629335,0.88314676
2.26000000,0.32328867,0.35402188,0.23140964,0.09127981,0.66808039,0.67517374,0.71173133,0.73610413,0.88317883
2.28000000,0.32292760,0.35377326,0.23175069,0.09154845,0.66873033,0.67547208,0.71142438,0.73591609,0.88320999
2.30000000,0.32257441,0.35352570,0.23208446,0.09181543,0.66936606,0.67576916,0.71112399,0.73572920,0.88324029
2.32000000,0.32222890,0.35327926,0.23241105,0.09208078,0.66998797,0.67606488,0.71083005,0.73554346,0.88326974
2.34000000,0.32189088,0.35303402,0.23273060,0.09234450,0.67059642,0.67635917,0.71054246,0.73535885,0.88329838
2.36000000,0.32156015,0.35279003,0.23304322,0.09260660,0.67119174,0.67665196,0.71026110,0.73517538,0.88332623
2.38000000,0.32123652,0.35254735,0.23334903,0.09286710,0.67177427,0.67694318,0.70998587,0.73499303,0.88335333
2.40000000,0.32091980,0.35230603,0.23364815,0.09312602,0.67234435,0.67723276,0.70971666,0.73481179,0.88337969
2.42000000,0.32060983,0.35206612,0.23394069,0.09338335,0.67290230,0.67752065,0.70945338,0.73463165,0.88340534
2.44000000,0.32030644,0.35182768,0.23422677,0.09363912,0.67344841,0.67780679,0.70919591,0.73445261,0.88343031
2.46000000,0.32000944,0.35159073,0.23450649,0.09389334,0.67398300,0.67809112,0.70894416,0.73427466,0.88345462
2.48000000,0.31971869,0.35135533,0.23477997,0.09414601,0.67450635,0.67837361,0.70869803,0.73409779,0.88347828
2.50000000,0.31943403,0.35112150,0.23504732,0.09439715,0.67501875,0.67865420,0.70845741,0.73392199,0.88350132
2.52000000,0.31915530,0.35088929,0.23530864,0.09464677,0.67552046,0.67893286,0.70822222,0.73374726,0.88352376
2.54000000,0.31888235,0.35065872,0.23556405,0.09489489,0.67601177,0.67920954,0.70799236,0.73357358,0.88354563
2.56000000,0.31861505,0.35042982,0.23581364,0.09514150,0.67649292,0.67948422,0.70776773,0.73340095,0.88356693
2.58000000,0.31835324,0.35020262,0.23605751,0.09538662,0.67696416,0.67975686,0.70754824,0.73322936,0.88358768
2.60000000,0.31809680,0.34997715,0.23629578,0.09563027,0.67742575,0.68002742,0.70733380,0.73305881,0.88360791
2.62000000,0.31784560,0.34975342,0.23652854,0.09587245,0.67787792,0.68029590,0.70712432,0.73288928,0.88362763
2.64000000,0.31759950,0.34953145,0.23675588,0.09611317,0.67832091,0.68056226,0.70691971,0.73272078,0.88364686
2.66000000,0.31735838,0.34931127,0.23697791,0.09635245,0.67875492,0.68082648,0.70671988,0.73255329,0.88366561
2.68000000,0.31712211,0.34909289,0.23719472,0.09659028,0.67918020,0.68108854,0.70652475,0.73238680,0.88368390
2.70000000,0.31689059,0.34887632,0.23740640,0.09682669,0.67959694,0.68134842,0.70633424,0.73222132,0.88370173
2.72000000,0.31666370,0.34866157,0.23761306,0.09706168,0.68000535,0.68160612,0.70614825,0.73205682,0.88371914
2.74000000,0.31644131,0.34844866,0.23781477,0.09729526,0.68040563,0.68186161,0.70596671,0.73189332,0.88373612
2.76000000,0.31622334,0.34823759,0.23801163,0.09752744,0.68079799,0.68211489,0.70578954,0.73173079,0.88375269
2.78000000,0.31600966,0.34802838,0.23820373,0.09775823,0.68118260,0.68236594,0.70561665,0.73156924,0.88376887
2.80000000,0.31580019,0.34782103,0.23839115,0.09798764,0.68155966,0.68261477,0.70544797,0.73140865,0.88378466
2.82000000,0.31559481,0.34761554,0.23857398,0.09821567,0.68192934,0.68286136,0.70528341,0.73124903,0.88380008
2.84000000,0.31539343,0.34741191,0.23875232,0.09844234,0.68229182,0.68310570,0.70512292,0.73109036,0.88381514
2.86000000,0.31519596,0.34721016,0.23892622,0.09866765,0.68264727,0.68334780,0.70496640,0.73093264,0.88382986
2.88000000,0.31500230,0.34701028,0.23909580,0.09889162,0.68299585,0.68358766,0.70481378,0.73077587,0.88384423
2.90000000,0.31481237,0.34681227,0.23926111,0.09911425,0.68333773,0.68382527,0.70466500,0.73062003,0.88385827
2.92000000,0.31462608,0.34661614,0.23942224,0.09933554,0.68367306,0.68406064,0.70451998,0.73046512,0.88387199
2.94000000,0.31444334,0.34642187,0.23957928,0.09955552,0.68400199,0.68429376,0.70437865,0.73031114,0.88388540
2.96000000,0.31426407,0.34622947,0.23973229,0.09977418,0.68432468,0.68452464,0.70424094,0.73015808,0.88389851
2.98000000,0.31408819,0.34603893,0.23988135,0.09999153,0.68464126,0.68475328,0.70410679,0.73000593,0.88391132
3.00000000,0.31391562,0.34585025,0.24002654,0.10020759,0.68495188,0.68497970,0.70397612,0.72985469,0.88392386
3.02000000,0.31374629,0.34566343,0.24016793,0.10042236,0.68525668,0.68520388,0.70384887,0.72970435,0.88393611
3.04000000,0.31358012,0.34547845,0.24030559,0.10063584,0.68555579,0.68542585,0.70372497,0.72955491,0.88394810
3.06000000,0.31341704,0.34529532,0.24043959,0.10084805,0.68584933,0.68564561,0.70360437,0.72940637,0.88395983
3.08000000,0.31325698,0.34511403,0.24057001,0.10105899,0.68613744,0.68586317,0.70348699,0.72925871,0.88397130
3.10000000,0.31309986,0.34493456,0.24069691,0.10126867,0.68642024,0.68607853,0.70337278,0.72911193,0.88398253
3.12000000,0.31294564,0.34475691,0.24082036,0.10147710,0.68669785,0.68629171,0.70326168,0.72896603,0.88399352
3.14000000,0.31279423,0.34458107,0.24094042,0.10168428,0.68697039,0.68650272,0.70315362,0.72882100,0.88400428
3.16000000,0.31264557,0.34440703,0.24105716,0.10189023,0.68723797,0.68671156,0.70304855,0.72867684,0.88401481
3.18000000,0.31249961,0.34423479,0.24117065,0.10209494,0.68750070,0.68691825,0.70294641,0.72853354,0.88402512
3.20000000,0.31235629,0.34406433,0.24128095,0.10229843,0.68775868,0.68712281,0.70284714,0.72839110,0.88403522
3.22000000,0.31221553,0.34389564,0.24138812,0.10250071,0.68801204,0.68732523,0.70275069,0.72824950,0.88404511
3.24000000,0.31207730,0.34372871,0.24149222,0.10270178,0.68826086,0.68752555,0.70265701,0.72810876,0.88405479
3.26000000,0.31194153,0.34356353,0.24159331,0.10290164,0.68850525,0.68772377,0.70256602,0.72796885,0.88406428
3.28000000,0.31180816,0.34340008,0.24169145,0.10310031,0.68874531,0.68791990,0.70247770,0.72782979,0.88407358
3.30000000,0.31167715,0.34323837,0.24178669,0.10329779,0.68898113,0.68811396,0.70239198,0.72769155,0.88408269
3.32000000,0.31154845,0.34307837,0.24187911,0.10349408,0.68921280,0.68830596,0.70230880,0.72755414,0.88409162
3.34000000,0.31142199,0.34292006,0.24196874,0.10368920,0.68944042,0.68849592,0.70222813,0.72741756,0.88410037
3.36000000,0.31129774,0.34276345,0.24205565,0.10388315,0.68966407,0.68868386,0.70214991,0.72728179,0.88410895
3.38000000,0.31117565,0.34260851,0.24213989,0.10407594,0.68988384,0.68886978,0.70207409,0.72714684,0.88411736
3.40000000,0.31105566,0.34245524,0.24222152,0.10426758,0.69009981,0.68905371,0.70200063,0.72701270,0.88412561
3.42000000,0.31093774,0.34230362,0.24230058,0.10445806,0.69031207,0.68923566,0.70192948,0.72687936,0.88413370
3.44000000,0.31082184,0.34215363,0.24237713,0.10464740,0.69052069,0.68941565,0.70186058,0.72674682,0.88414163
3.46000000,0.31070791,0.34200526,0.24245121,0.10483561,0.69072575,0.68959369,0.70179391,0.72661507,0.88414942
3.48000000,0.31059592,0.34185851,0.24252289,0.10502268,0.69092734,0.68976979,0.70172940,0.72648412,0.88415705
3.50000000,0.31048583,0.34171334,0.24259220,0.10520863,0.69112551,0.68994399,0.70166702,0.72635396,0.88416454
3.52000000,0.31037758,0.34156976,0.24265919,0.10539346,0.69132035,0.69011628,0.70160673,0.72622458,0.88417189
3.54000000,0.31027115,0.34142775,0.24272392,0.10557718,0.69151193,0.69028670,0.70154848,0.72609597,0.88417911
3.56000000,0.31016650,0.34128729,0.24278642,0.10575980,0.69170031,0.69045525,0.70149222,0.72596814,0.88418618
3.58000000,0.31006358,0.34114837,0.24284674,0.10594131,0.69188556,0.69062196,0.70143793,0.72584108,0.88419313
3.60000000,0.30996236,0.34101097,0.24290493,0.10612173,0.69206775,0.69078683,0.70138556,0.72571479,0.88419996
3.62000000,0.30986281,0.34087509,0.24296104,0.10630106,0.69224693,0.69094990,0.70133507,0.72558926,0.88420665
3.64000000,0.30976490,0.34074070,0.24301509,0.10647931,0.69242318,0.69111116,0.70128642,0.72546448,0.88421323
3.66000000,0.30966858,0.34060779,0.24306715,0.10665649,0.69259656,0.69127065,0.70123957,0.72534046,0.88421969
3.68000000,0.30957382,0.34047635,0.24311724,0.10683259,0.69276712,0.69142838,0.70119449,0.72521719,0.88422603
3.70000000,0.30948060,0.34034636,0.24316541,0.10700763,0.69293491,0.69158437,0.70115113,0.72509466,0.88423226
3.72000000,0.30938888,0.34021781,0.24321169,0.10718161,0.69310001,0.69173863,0.70110947,0.72497287,0.88423838
3.74000000,0.30929864,0.34009069,0.24325614,0.10735454,0.69326246,0.69189118,0.70106947,0.72485182,0.88424440
3.76000000,0.30920983,0.33996497,0.24329878,0.10752642,0.69342231,0.69204204,0.70103109,0.72473151,0.88425030
3.78000000,0.30912243,0.33984065,0.24333966,0.10769726,0.69357962,0.69219122,0.70099431,0.72461192,0.88425611
3.80000000,0.30903642,0.33971771,0.24337881,0.10786706,0.69373445,0.69233874,0.70095907,0.72449306,0.88426181
3.82000000,0.30895176,0.33959614,0.24341627,0.10803583,0.69388683,0.69248463,0.70092536,0.72437492,0.88426742
3.84000000,0.30886843,0.33947592,0.24345207,0.10820358,0.69403683,0.69262889,0.70089314,0.72425750,0.88427293
3.86000000,0.30878640,0.33935705,0.24348625,0.10837031,0.69418448,0.69277155,0.70086237,0.72414079,0.88427834
3.88000000,0.30870564,0.33923949,0.24351885,0.10853602,0.69432984,0.69291261,0.70083304,0.72402479,0.88428367
3.90000000,0.30862614,0.33912325,0.24354989,0.10870072,0.69447295,0.69305210,0.70080510,0.72390949,0.88428890
3.92000000,0.30854786,0.33900830,0.24357941,0.10886442,0.69461385,0.69319004,0.70077853,0.72379490,0.88429405
3.94000000,0.30847078,0.33889464,0.24360745,0.10902713,0.69475259,0.69332644,0.70075329,0.72368101,0.88429911
3.96000000,0.30839488,0.33878224,0.24363404,0.10918884,0.69488921,0.69346131,0.70072937,0.72356781,0.88430408
3.98000000,0.30832014,0.33867110,0.24365920,0.10934956,0.69502375,0.69359468,0.70070672,0.72345531,0.88430897
4.00000000,0.30824652,0.33856120,0.24368297,0.10950930,0.69515626,0.69372656,0.70068532,0.72334349,0.88431379
4.02000000,0.30817402,0.33845253,0.24370538,0.10966806,0.69528676,0.69385696,0.70066515,0.72323235,0.88431852
4.04000000,0.30810260,0.33834507,0.24372646,0.10982586,0.69541531,0.69398591,0.70064618,0.72312190,0.88432318
4.06000000,0.30803226,0.33823882,0.24374624,0.10998268,0.69554194,0.69411342,0.70062838,0.72301212,0.88432776
4.08000000,0.30796295,0.33813375,0.24376475,0.11013855,0.69566668,0.69423950,0.70061173,0.72290302,0.88433226
4.10000000,0.30789468,0.33802986,0.24378201,0.11029346,0.69578958,0.69436417,0.70059619,0.72279458,0.88433670
4.12000000,0.30782741,0.33792712,0.24379806,0.11044741,0.69591067,0.69448745,0.70058175,0.72268681,0.88434106
4.14000000,0.30776113,0.33782554,0.24381291,0.11060043,0.69602997,0.69460936,0.70056838,0.72257970,0.88434535
4.16000000,0.30769582,0.33772509,0.24382660,0.11075250,0.69614753,0.69472990,0.70055606,0.72247325,0.88434958
4.18000000,0.30763145,0.33762576,0.24383916,0.11090363,0.69626338,0.69484909,0.70054476,0.72236746,0.88435373
4.20000000,0.30756803,0.33752754,0.24385060,0.11105384,0.69637755,0.69496695,0.70053446,0.72226231,0.88435782
4.22000000,0.30750551,0.33743042,0.24386096,0.11120311,0.69649008,0.69508350,0.70052514,0.72215782,0.88436185
4.24000000,0.30744390,0.33733438,0.24387025,0.11135147,0.69660099,0.69519875,0.70051677,0.72205397,0.88436582
4.26000000,0.30738316,0.33723941,0.24387851,0.11149891,0.69671031,0.69531271,0.70050934,0.72195076,0.88436972
4.28000000,0.30732329,0.33714550,0.24388576,0.11164544,0.69681807,0.69542540,0.70050282,0.72184819,0.88437356
4.30000000,0.30726427,0.33705264,0.24389202,0.11179107,0.69692431,0.69553683,0.70049718,0.72174625,0.88437734
4.32000000,0.30720609,0.33696082,0.24389731,0.11193579,0.69702904,0.69564702,0.70049242,0.72164495,0.88438106
4.34000000,0.30714872,0.33687002,0.24390165,0.11207961,0.69713230,0.69575598,0.70048851,0.72154427,0.88438473
4.36000000,0.30709215,0.33678022,0.24390508,0.11222255,0.69723412,0.69586373,0.70048543,0.72144422,0.88438834
4.38000000,0.30703638,0.33669143,0.24390760,0.11236459,0.69733452,0.69597028,0.70048316,0.72134479,0.88439189
4.40000000,0.30698138,0.33660363,0.24390924,0.11250576,0.69743352,0.69607565,0.70048168,0.72124597,0.88439539
4.42000000,0.30692713,0.33651680,0.24391003,0.11264604,0.69753116,0.69617984,0.70048098,0.72114777,0.88439884
4.44000000,0.30687364,0.33643093,0.24390997,0.11278546,0.69762745,0.69628288,0.70048102,0.72105018,0.88440223
4.46000000,0.30682087,0.33634602,0.24390910,0.11292400,0.69772243,0.69638477,0.70048181,0.72095320,0.88440558
4.48000000,0.30676883,0.33626205,0.24390743,0.11306168,0.69781610,0.69648553,0.70048331,0.72085682,0.88440887
4.50000000,0.30671750,0.33617902,0.24390498,0.11319851,0.69790851,0.69658518,0.70048552,0.72076105,0.88441211
4.52000000,0.30666685,0.33609690,0.24390177,0.11333448,0.69799966,0.69668372,0.70048840,0.72066587,0.88441531
4.54000000,0.30661690,0.33601569,0.24389782,0.11346959,0.69808959,0.69678117,0.70049196,0.72057128,0.88441846
4.56000000,0.30656761,0.33593538,0.24389315,0.11360387,0.69817831,0.69687755,0.70049617,0.72047729,0.88442156
4.58000000,0.30651898,0.33585595,0.24388777,0.11373730,0.69826584,0.69697286,0.70050101,0.72038389,0.88442461
4.60000000,0.30647099,0.33577741,0.24388170,0.11386990,0.69835221,0.69706711,0.70050647,0.72029107,0.88442762
4.62000000,0.30642365,0.33569973,0.24387496,0.11400167,0.69843744,0.69716033,0.70051254,0.72019883,0.88443058
4.64000000,0.30637692,0.33562290,0.24386757,0.11413261,0.69852154,0.69725252,0.70051919,0.72010718,0.88443350
4.66000000,0.30633081,0.33554693,0.24385954,0.11426272,0.69860453,0.69734369,0.70052642,0.72001609,0.88443638
4.68000000,0.30628531,0.33547178,0.24385089,0.11439202,0.69868644,0.69743386,0.70053420,0.71992559,0.88443922
4.70000000,0.30624040,0.33539747,0.24384163,0.11452051,0.69876728,0.69752304,0.70054253,0.71983565,0.88444201
4.72000000,0.30619607,0.33532397,0.24383178,0.11464818,0.69884708,0.69761124,0.70055140,0.71974627,0.88444476
4.74000000,0.30615231,0.33525127,0.24382136,0.11477505,0.69892584,0.69769847,0.70056078,0.71965746,0.88444748
4.76000000,0.30610912,0.33517938,0.24381038,0.11490113,0.69900359,0.69778475,0.70057066,0.71956921,0.88445015
4.78000000,0.30606648,0.33510827,0.24379885,0.11502640,0.69908034,0.69787008,0.70058103,0.71948152,0.88445279
4.80000000,0.30602439,0.33503794,0.24378679,0.11515088,0.69915611,0.69795448,0.70059188,0.71939438,0.88445538
4.82000000,0.30598283,0.33496837,0.24377422,0.11527458,0.69923091,0.69803795,0.70060320,0.71930779,0.88445794
4.84000000,0.30594179,0.33489957,0.24376114,0.11539749,0.69930477,0.69812052,0.70061497,0.71922175,0.88446046
4.86000000,0.30590128,0.33483151,0.24374758,0.11551963,0.69937770,0.69820218,0.70062718,0.71913626,0.88446295
4.88000000,0.30586127,0.33476420,0.24373354,0.11564099,0.69944971,0.69828296,0.70063982,0.71905131,0.88446540
4.90000000,0.30582177,0.33469762,0.24371903,0.11576158,0.69952082,0.69836286,0.70065287,0.71896689,0.88446781
4.92000000,0.30578276,0.33463176,0.24370408,0.11588140,0.69959104,0.69844189,0.70066633,0.71888302,0.88447019
4.94000000,0.30574423,0.33456662,0.24368869,0.11600047,0.69966039,0.69852006,0.70068018,0.71879967,0.88447254
4.96000000,0.30570618,0.33450218,0.24367287,0.11611877,0.69972888,0.69859738,0.70069442,0.71871686,0.88447485
4.98000000,0.30566859,0.33443844,0.24365664,0.11623632,0.69979653,0.69867387,0.70070902,0.71863457,0.88447713
5.00000000,0.30563147,0.33437539,0.24364001,0.11635313,0.69986335,0.69874953,0.70072399,0.71855281,0.88447938
5.02000000,0.30559481,0.33431302,0.24362299,0.11646918,0.69992935,0.69882437,0.70073931,0.71847157,0.88448160
5.04000000,0.30555859,0.33425133,0.24360559,0.11658450,0.69999455,0.69889841,0.70075497,0.71839085,0.88448378
5.06000000,0.30552281,0.33419029,0.24358782,0.11669908,0.70005895,0.69897165,0.70077096,0.71831064,0.88448593
5.08000000,0.30548746,0.33412992,0.24356970,0.11681293,0.70012258,0.69904410,0.70078727,0.71823095,0.88448806
5.10000000,0.30545253,0.33407019,0.24355123,0.11692605,0.70018544,0.69911577,0.70080390,0.71815177,0.88449015
5.12000000,0.30541803,0.33401111,0.24353242,0.11703844,0.70024754,0.69918667,0.70082082,0.71807309,0.88449221
5.14000000,0.30538394,0.33395265,0.24351329,0.11715012,0.70030891,0.69925681,0.70083804,0.71799492,0.88449425
5.16000000,0.30535025,0.33389483,0.24349384,0.11726108,0.70036954,0.69932621,0.70085554,0.71791725,0.88449625
5.18000000,0.30531697,0.33383762,0.24347409,0.11737132,0.70042945,0.69939486,0.70087332,0.71784008,0.88449823
5.20000000,0.30528408,0.33378102,0.24345404,0.11748086,0.70048866,0.69946277,0.70089136,0.71776340,0.88450018
5.22000000,0.30525157,0.33372503,0.24343371,0.11758969,0.70054717,0.69952997,0.70090966,0.71768722,0.88450210
5.24000000,0.30521945,0.33366963,0.24341310,0.11769782,0.70060499,0.69959644,0.70092821,0.71761152,0.88450400
5.26000000,0.30518770,0.33361482,0.24339222,0.11780526,0.70066214,0.69966221,0.70094700,0.71753632,0.88450586
5.28000000,0.30515633,0.33356059,0.24337108,0.11791200,0.70071861,0.69972729,0.70096603,0.71746160,0.88450771
5.30000000,0.30512531,0.33350694,0.24334969,0.11801806,0.70077444,0.69979167,0.70098528,0.71738736,0.88450952
5.32000000,0.30509466,0.33345386,0.24332806,0.11812343,0.70082962,0.69985537,0.70100475,0.71731360,0.88451131
5.34000000,0.30506436,0.33340134,0.24330619,0.11822812,0.70088416,0.69991840,0.70102443,0.71724032,0.88451308
5.36000000,0.30503440,0.33334937,0.24328410,0.11833213,0.70093807,0.69998076,0.70104431,0.71716751,0.88451482
5.38000000,0.30500479,0.33329795,0.24326179,0.11843547,0.70099137,0.70004246,0.70106439,0.71709517,0.88451654
5.40000000,0.30497552,0.33324707,0.24323927,0.11853814,0.70104406,0.70010352,0.70108466,0.71702330,0.88451823
5.42000000,0.30494658,0.33319673,0.24321655,0.11864014,0.70109616,0.70016393,0.70110510,0.71695190,0.88451990
5.44000000,0.30491797,0.33314691,0.24319363,0.11874148,0.70114766,0.70022370,0.70112573,0.71688096,0.88452155
5.46000000,0.30488968,0.33309762,0.24317053,0.11884217,0.70119858,0.70028286,0.70114652,0.71681048,0.88452318
5.48000000,0.30486171,0.33304884,0.24314725,0.11894220,0.70124893,0.70034139,0.70116748,0.71674046,0.88452478
5.50000000,0.30483405,0.33300058,0.24312379,0.11904158,0.70129871,0.70039931,0.70118859,0.71667089,0.88452636
5.52000000,0.30480670,0.33295282,0.24310017,0.11914031,0.70134793,0.70045662,0.70120985,0.71660178,0.88452791
5.54000000,0.30477966,0.33290555,0.24307639,0.11923840,0.70139661,0.70051334,0.70123125,0.71653312,0.88452945
5.56000000,0.30475292,0.33285878,0.24305245,0.11933585,0.70144475,0.70056946,0.70125279,0.71646490,0.88453097
5.58000000,0.30472647,0.33281249,0.24302837,0.11943267,0.70149236,0.70062501,0.70127447,0.71639713,0.88453246
5.60000000,0.30470031,0.33276669,0.24300415,0.11952885,0.70153944,0.70067997,0.70129627,0.71632980,0.88453393
5.62000000,0.30467444,0.33272136,0.24297979,0.11962441,0.70158600,0.70073437,0.70131819,0.71626292,0.88453539
5.64000000,0.30464886,0.33267650,0.24295531,0.11971934,0.70163205,0.70078821,0.70134022,0.71619646,0.88453682
5.66000000,0.30462355,0.33263210,0.24293070,0.11981365,0.70167760,0.70084148,0.70136237,0.71613045,0.88453823
5.68000000,0.30459852,0.33258816,0.24290598,0.11990734,0.70172266,0.70089421,0.70138462,0.71606486,0.88453963
5.70000000,0.30457377,0.33254467,0.24288115,0.12000042,0.70176722,0.70094640,0.70140697,0.71599971,0.88454100
5.72000000,0.30454928,0.33250163,0.24285621,0.12009289,0.70181130,0.70099804,0.70142941,0.71593498,0.88454235
5.74000000,0.30452505,0.33245903,0.24283117,0.12018475,0.70185491,0.70104916,0.70145195,0.71587068,0.88454369
5.76000000,0.30450108,0.33241687,0.24280604,0.12027601,0.70189805,0.70109975,0.70147456,0.71580680,0.88454501
5.78000000,0.30447737,0.33237514,0.24278082,0.12036666,0.70194073,0.70114983,0.70149726,0.71574334,0.88454631
5.80000000,0.30445392,0.33233384,0.24275552,0.12045673,0.70198295,0.70119939,0.70152004,0.71568029,0.88454759
5.82000000,0.30443071,0.33229296,0.24273013,0.12054620,0.70202472,0.70124845,0.70154288,0.71561766,0.88454886
5.84000000,0.30440775,0.33225249,0.24270467,0.12063508,0.70206604,0.70129701,0.70156579,0.71555545,0.88455010
5.86000000,0.30438504,0.33221244,0.24267915,0.12072337,0.70210693,0.70134507,0.70158877,0.71549364,0.88455133
5.88000000,0.30436256,0.33217280,0.24265356,0.12081109,0.70214739,0.70139264,0.70161180,0.71543224,0.88455255
5.90000000,0.30434032,0.33213356,0.24262790,0.12089822,0.70218742,0.70143973,0.70163489,0.71537125,0.88455374
5.92000000,0.30431831,0.33209471,0.24260220,0.12098478,0.70222703,0.70148635,0.70165802,0.71531066,0.88455492
5.94000000,0.30429654,0.33205626,0.24257644,0.12107077,0.70226623,0.70153249,0.70168121,0.71525046,0.88455609
5.96000000,0.30427499,0.33201820,0.24255063,0.12115618,0.70230502,0.70157817,0.70170443,0.71519067,0.88455724
5.98000000,0.30425366,0.33198052,0.24252478,0.12124104,0.70234340,0.70162338,0.70172770,0.71513127,0.88455837
6.00000000,0.30423256,0.33194322,0.24249890,0.12132533,0.70238139,0.70166814,0.70175099,0.71507227,0.88455949
6.02000000,0.30421168,0.33190629,0.24247297,0.12140906,0.70241898,0.70171245,0.70177432,0.71501366,0.88456059
6.04000000,0.30419101,0.33186974,0.24244702,0.12149224,0.70245619,0.70175631,0.70179768,0.71495543,0.88456167
6.06000000,0.30417055,0.33183355,0.24242104,0.12157486,0.70249301,0.70179974,0.70182107,0.71489760,0.88456274
6.08000000,0.30415030,0.33179773,0.24239503,0.12165694,0.70252946,0.70184273,0.70184447,0.71484014,0.88456380
6.10000000,0.30413026,0.33176226,0.24236901,0.12173847,0.70256553,0.70188529,0.70186789,0.71478307,0.88456484
6.12000000,0.30411043,0.33172715,0.24234297,0.12181946,0.70260123,0.70192743,0.70189133,0.71472638,0.88456587
6.14000000,0.30409079,0.33169238,0.24231691,0.12189991,0.70263657,0.70196914,0.70191478,0.71467006,0.88456689
6.16000000,0.30407136,0.33165797,0.24229085,0.12197983,0.70267155,0.70201044,0.70193824,0.71461412,0.88456788
6.18000000,0.30405212,0.33162389,0.24226478,0.12205921,0.70270618,0.70205133,0.70196170,0.71455855,0.88456887
6.20000000,0.30403308,0.33159015,0.24223870,0.12213806,0.70274046,0.70209182,0.70198517,0.71450335,0.88456984
6.22000000,0.30401423,0.33155675,0.24221263,0.12221639,0.70277439,0.70213190,0.70200863,0.71444853,0.88457080
6.24000000,0.30399556,0.33152368,0.24218656,0.12229420,0.70280798,0.70217159,0.70203209,0.71439406,0.88457175
6.26000000,0.30397709,0.33149093,0.24216050,0.12237148,0.70284124,0.70221088,0.70205555,0.71433996,0.88457268
6.28000000,0.30395880,0.33145851,0.24213444,0.12244825,0.70287416,0.70224979,0.70207900,0.71428622,0.88457360
6.30000000,0.30394069,0.33142640,0.24210840,0.12252451,0.70290676,0.70228832,0.70210244,0.71423284,0.88457451
6.32000000,0.30392276,0.33139462,0.24208237,0.12260025,0.70293903,0.70232646,0.70212587,0.71417982,0.88457541
6.34000000,0.30390501,0.33136314,0.24205636,0.12267549,0.70297098,0.70236423,0.70214928,0.71412716,0.88457629
6.36000000,0.30388744,0.33133197,0.24203037,0.12275023,0.70300262,0.70240163,0.70217267,0.71407484,0.88457716
6.38000000,0.30387003,0.33130111,0.24200440,0.12282446,0.70303394,0.70243867,0.70219604,0.71402288,0.88457802
6.40000000,0.30385280,0.33127055,0.24197845,0.12289819,0.70306495,0.70247534,0.70221939,0.71397126,0.88457887
6.42000000,0.30383574,0.33124028,0.24195254,0.12297143,0.70309566,0.70251166,0.70224272,0.71392000,0.88457970
6.44000000,0.30381885,0.33121032,0.24192665,0.12304418,0.70312607,0.70254762,0.70226601,0.71386907,0.88458053
6.46000000,0.30380212,0.33118064,0.24190080,0.12311644,0.70315618,0.70258323,0.70228928,0.71381849,0.88458134
6.48000000,0.30378555,0.33115125,0.24187498,0.12318822,0.70318600,0.70261850,0.70231252,0.71376825,0.88458214
6.50000000,0.30376915,0.33112215,0.24184920,0.12325951,0.70321553,0.70265342,0.70233572,0.71371835,0.88458293
6.52000000,0.30375290,0.33109333,0.24182345,0.12333032,0.70324477,0.70268801,0.70235889,0.71366878,0.88458371
6.54000000,0.30373682,0.33106478,0.24179775,0.12340065,0.70327373,0.70272226,0.70238203,0.71361954,0.88458448
6.56000000,0.30372088,0.33103652,0.24177209,0.12347051,0.70330241,0.70275618,0.70240512,0.71357064,0.88458524
6.58000000,0.30370511,0.33100852,0.24174647,0.12353990,0.70333081,0.70278978,0.70242817,0.71352207,0.88458599
6.60000000,0.30368948,0.33098080,0.24172091,0.12360882,0.70335894,0.70282305,0.70245118,0.71347383,0.88458672
6.62000000,0.30367400,0.33095334,0.24169539,0.12367728,0.70338680,0.70285600,0.70247415,0.71342591,0.88458745
6.64000000,0.30365867,0.33092614,0.24166992,0.12374527,0.70341439,0.70288863,0.70249707,0.71337831,0.88458817
6.66000000,0.30364349,0.33089921,0.24164450,0.12381280,0.70344172,0.70292095,0.70251995,0.71333104,0.88458888
6.68000000,0.30362845,0.33087253,0.24161914,0.12387988,0.70346879,0.70295296,0.70254277,0.71328409,0.88458957
6.70000000,0.30361356,0.33084611,0.24159383,0.12394650,0.70349560,0.70298467,0.70256555,0.71323745,0.88459026
6.72000000,0.30359880,0.33081994,0.24156859,0.12401267,0.70352215,0.70301608,0.70258827,0.71319113,0.88459094
6.74000000,0.30358419,0.33079402,0.24154340,0.12407840,0.70354846,0.70304718,0.70261094,0.71314512,0.88459161
6.76000000,0.30356972,0.33076834,0.24151827,0.12414367,0.70357451,0.70307799,0.70263356,0.71309943,0.88459227
6.78000000,0.30355538,0.33074291,0.24149320,0.12420851,0.70360032,0.70310851,0.70265612,0.71305404,0.88459292
6.80000000,0.30354117,0.33071772,0.24146820,0.12427290,0.70362589,0.70313873,0.70267862,0.71300897,0.88459357
6.82000000,0.30352710,0.33069277,0.24144326,0.12433686,0.70365122,0.70316867,0.70270106,0.71296420,0.88459420
6.84000000,0.30351316,0.33066806,0.24141839,0.12440038,0.70367630,0.70319833,0.70272345,0.71291973,0.88459483
6.86000000,0.30349936,0.33064358,0.24139359,0.12446348,0.70370116,0.70322771,0.70274577,0.71287557,0.88459544
6.88000000,0.30348568,0.33061933,0.24136886,0.12452614,0.70372578,0.70325681,0.70276803,0.71283170,0.88459605
6.90000000,0.30347213,0.33059531,0.24134419,0.12458837,0.70375017,0.70328563,0.70279023,0.71278814,0.88459665
6.92000000,0.30345870,0.33057151,0.24131960,0.12465019,0.70377434,0.70331419,0.70281236,0.71274487,0.88459724
6.94000000,0.30344540,0.33054794,0.24129508,0.12471158,0.70379828,0.70334247,0.70283443,0.71270189,0.88459782
6.96000000,0.30343222,0.33052459,0.24127064,0.12477255,0.70382200,0.70337050,0.70285643,0.71265921,0.88459840
6.98000000,0.30341917,0.33050145,0.24124627,0.12483311,0.70384550,0.70339825,0.70287836,0.71261682,0.88459897
7.00000000,0.30340623,0.33047854,0.24122198,0.12489325,0.70386878,0.70342575,0.70290022,0.71257472,0.88459952
7.02000000,0.30339342,0.33045584,0.24119776,0.12495299,0.70389185,0.70345300,0.70292202,0.71253291,0.88460008
7.04000000,0.30338072,0.33043335,0.24117362,0.12501231,0.70391471,0.70347999,0.70294374,0.71249138,0.88460062
7.06000000,0.30336814,0.33041106,0.24114956,0.12507124,0.70393736,0.70350672,0.70296539,0.71245014,0.88460116
7.08000000,0.30335567,0.33038899,0.24112559,0.12512975,0.70395979,0.70353321,0.70298697,0.71240917,0.88460169
7.10000000,0.30334332,0.33036712,0.24110169,0.12518787,0.70398203,0.70355945,0.70300848,0.71236849,0.88460221
7.12000000,0.30333108,0.33034546,0.24107787,0.12524559,0.70400406,0.70358545,0.70302991,0.71232809,0.88460272
7.14000000,0.30331895,0.33032399,0.24105414,0.12530292,0.70402589,0.70361121,0.70305127,0.71228796,0.88460323
7.16000000,0.30330693,0.33030272,0.24103049,0.12535985,0.70404752,0.70363673,0.70307256,0.71224811,0.88460373
7.18000000,0.30329502,0.33028165,0.24100693,0.12541639,0.70406896,0.70366202,0.70309376,0.71220853,0.88460422
7.20000000,0.30328322,0.33026078,0.24098345,0.12547255,0.70409020,0.70368707,0.70311489,0.71216922,0.88460471
7.22000000,0.30327153,0.33024009,0.24096006,0.12552832,0.70411124,0.70371189,0.70313595,0.71213018,0.88460519
7.24000000,0.30325994,0.33021960,0.24093675,0.12558370,0.70413210,0.70373648,0.70315692,0.71209141,0.88460566
7.26000000,0.30324846,0.33019929,0.24091354,0.12563871,0.70415277,0.70376085,0.70317782,0.71205290,0.88460613
7.28000000,0.30323708,0.33017917,0.24089041,0.12569334,0.70417326,0.70378499,0.70319864,0.71201466,0.88460659
7.30000000,0.30322580,0.33015924,0.24086736,0.12574759,0.70419355,0.70380891,0.70321937,0.71197668,0.88460704
7.32000000,0.30321463,0.33013949,0.24084441,0.12580147,0.70421367,0.70383262,0.70324003,0.71193897,0.88460749
7.34000000,0.30320355,0.33011991,0.24082155,0.12585499,0.70423361,0.70385610,0.70326061,0.71190151,0.88460793
7.36000000,0.30319257,0.33010052,0.24079878,0.12590813,0.70425337,0.70387937,0.70328110,0.71186431,0.88460837
7.38000000,0.30318169,0.33008130,0.24077610,0.12596090,0.70427295,0.70390243,0.70330151,0.71182737,0.88460880
7.40000000,0.30317091,0.33006226,0.24075351,0.12601332,0.70429236,0.70392529,0.70332184,0.71179068,0.88460922
7.42000000,0.30316023,0.33004339,0.24073101,0.12606537,0.70431159,0.70394793,0.70334209,0.71175424,0.88460964
7.44000000,0.30314964,0.33002470,0.24070861,0.12611706,0.70433065,0.70397037,0.70336225,0.71171806,0.88461005
7.46000000,0.30313914,0.33000617,0.24068630,0.12616840,0.70434955,0.70399260,0.70338233,0.71168212,0.88461046
7.48000000,0.30312874,0.32998781,0.24066408,0.12621938,0.70436828,0.70401463,0.70340233,0.71164643,0.88461086
7.50000000,0.30311842,0.32996961,0.24064195,0.12627001,0.70438684,0.70403646,0.70342224,0.71161099,0.88461125
7.52000000,0.30310820,0.32995158,0.24061992,0.12632029,0.70440523,0.70405810,0.70344207,0.71157580,0.88461164
7.54000000,0.30309807,0.32993371,0.24059799,0.12637022,0.70442347,0.70407954,0.70346181,0.71154084,0.88461203
7.56000000,0.30308803,0.32991601,0.24057615,0.12641981,0.70444154,0.70410079,0.70348147,0.71150613,0.88461241
7.58000000,0.30307808,0.32989846,0.24055440,0.12646906,0.70445946,0.70412185,0.70350104,0.71147166,0.88461278
7.60000000,0.30306821,0.32988107,0.24053275,0.12651796,0.70447721,0.70414271,0.70352052,0.71143743,0.88461315
7.62000000,0.30305844,0.32986384,0.24051120,0.12656653,0.70449482,0.70416339,0.70353992,0.71140343,0.88461351
7.64000000,0.30304874,0.32984676,0.24048974,0.12661476,0.70451226,0.70418389,0.70355923,0.71136967,0.88461387
7.66000000,0.30303913,0.32982983,0.24046838,0.12666266,0.70452956,0.70420420,0.70357846,0.71133614,0.88461422
7.68000000,0.30302961,0.32981306,0.24044711,0.12671022,0.70454670,0.70422433,0.70359760,0.71130285,0.88461457
7.70000000,0.30302017,0.32979643,0.24042594,0.12675746,0.70456370,0.70424428,0.70361665,0.71126978,0.88461491
7.72000000,0.30301081,0.32977995,0.24040487,0.12680436,0.70458054,0.70426405,0.70363561,0.71123695,0.88461525
7.74000000,0.30300153,0.32976362,0.24038390,0.12685094,0.70459724,0.70428365,0.70365449,0.71120434,0.88461559
7.76000000,0.30299234,0.32974744,0.24036302,0.12689720,0.70461379,0.70430307,0.70367328,0.71117196,0.88461591
7.78000000,0.30298322,0.32973140,0.24034224,0.12694314,0.70463021,0.70432232,0.70369198,0.71113980,0.88461624
7.80000000,0.30297418,0.32971550,0.24032156,0.12698876,0.70464647,0.70434140,0.70371059,0.71110787,0.88461656
7.82000000,0.30296522,0.32969974,0.24030098,0.12703406,0.70466260,0.70436031,0.70372912,0.71107616,0.88461687
7.84000000,0.30295634,0.32968412,0.24028049,0.12707905,0.70467859,0.70437905,0.70374756,0.71104467,0.88461719
7.86000000,0.30294753,0.32966864,0.24026010,0.12712372,0.70469444,0.70439763,0.70376591,0.71101339,0.88461749
7.88000000,0.30293880,0.32965330,0.24023981,0.12716808,0.70471015,0.70441604,0.70378417,0.71098234,0.88461780
7.90000000,0.30293015,0.32963809,0.24021962,0.12721214,0.70472573,0.70443429,0.70380234,0.71095150,0.88461809
7.92000000,0.30292157,0.32962301,0.24019953,0.12725589,0.70474118,0.70445238,0.70382042,0.71092088,0.88461839
7.94000000,0.30291306,0.32960807,0.24017953,0.12729933,0.70475649,0.70447031,0.70383842,0.71089047,0.88461868
7.96000000,0.30290463,0.32959326,0.24015964,0.12734247,0.70477167,0.70448808,0.70385633,0.71086027,0.88461896
7.98000000,0.30289627,0.32957858,0.24013984,0.12738531,0.70478672,0.70450570,0.70387414,0.71083028,0.88461925
8.00000000,0.30288798,0.32956403,0.24012014,0.12742785,0.70480164,0.70452316,0.70389187,0.71080050,0.88461952
8.02000000,0.30287976,0.32954961,0.24010054,0.12747010,0.70481643,0.70454047,0.70390952,0.71077093,0.88461980
8.04000000,0.30287161,0.32953531,0.24008103,0.12751205,0.70483110,0.70455763,0.70392707,0.71074157,0.88462007
8.06000000,0.30286353,0.32952114,0.24006163,0.12755370,0.70484564,0.70457464,0.70394453,0.71071241,0.88462034
8.08000000,0.30285552,0.32950709,0.24004232,0.12759507,0.70486006,0.70459150,0.70396191,0.71068345,0.88462060
8.10000000,0.30284758,0.32949316,0.24002311,0.12763615,0.70487436,0.70460821,0.70397920,0.71065470,0.88462086
8.12000000,0.30283970,0.32947935,0.24000400,0.12767694,0.70488853,0.70462478,0.70399640,0.71062614,0.88462111
8.14000000,0.30283190,0.32946567,0.23998499,0.12771744,0.70490259,0.70464120,0.70401351,0.71059779,0.88462137
8.16000000,0.30282415,0.32945210,0.23996608,0.12775767,0.70491652,0.70465748,0.70403053,0.71056963,0.88462161
8.18000000,0.30281648,0.32943865,0.23994726,0.12779761,0.70493034,0.70467362,0.70404747,0.71054167,0.88462186
8.20000000,0.30280887,0.32942532,0.23992854,0.12783727,0.70494404,0.70468961,0.70406431,0.71051391,0.88462210
8.22000000,0.30280132,0.32941211,0.23990992,0.12787665,0.70495763,0.70470547,0.70408107,0.71048634,0.88462234
8.24000000,0.30279384,0.32939900,0.23989140,0.12791576,0.70497110,0.70472120,0.70409774,0.71045897,0.88462257
8.26000000,0.30278642,0.32938601,0.23987297,0.12795460,0.70498445,0.70473678,0.70411432,0.71043178,0.88462281
8.28000000,0.30277906,0.32937314,0.23985465,0.12799316,0.70499770,0.70475224,0.70413082,0.71040479,0.88462303
8.30000000,0.30277176,0.32936037,0.23983641,0.12803145,0.70501083,0.70476755,0.70414723,0.71037798,0.88462326
8.32000000,0.30276453,0.32934772,0.23981828,0.12806948,0.70502385,0.70478274,0.70416355,0.71035137,0.88462348
8.34000000,0.30275735,0.32933517,0.23980024,0.12810723,0.70503676,0.70479780,0.70417978,0.71032494,0.88462370
8.36000000,0.30275024,0.32932273,0.23978230,0.12814473,0.70504957,0.70481272,0.70419593,0.71029869,0.88462392
8.38000000,0.30274319,0.32931040,0.23976446,0.12818195,0.70506226,0.70482752,0.70421199,0.71027263,0.88462413
8.40000000,0.30273619,0.32929817,0.23974671,0.12821892,0.70507485,0.70484219,0.70422796,0.71024675,0.88462434
8.42000000,0.30272926,0.32928605,0.23972906,0.12825563,0.70508734,0.70485674,0.70424384,0.71022106,0.88462455
8.44000000,0.30272238,0.32927403,0.23971151,0.12829208,0.70509972,0.70487116,0.70425964,0.71019554,0.88462475
8.46000000,0.30271556,0.32926212,0.23969405,0.12832828,0.70511200,0.70488546,0.70427536,0.71017021,0.88462495
8.48000000,0.30270879,0.32925031,0.23967669,0.12836422,0.70512418,0.70489963,0.70429098,0.71014505,0.88462515
8.50000000,0.30270208,0.32923859,0.23965942,0.12839990,0.70513625,0.70491369,0.70430652,0.71012007,0.88462534
8.52000000,0.30269543,0.32922698,0.23964225,0.12843534,0.70514822,0.70492762,0.70432198,0.71009526,0.88462554
8.54000000,0.30268883,0.32921547,0.23962517,0.12847053,0.70516010,0.70494144,0.70433735,0.71007063,0.88462573
8.56000000,0.30268229,0.32920405,0.23960819,0.12850547,0.70517187,0.70495514,0.70435263,0.71004617,0.88462591
8.58000000,0.30267580,0.32919273,0.23959130,0.12854016,0.70518355,0.70496872,0.70436783,0.71002189,0.88462610
8.60000000,0.30266937,0.32918151,0.23957451,0.12857461,0.70519513,0.70498219,0.70438294,0.70999777,0.88462628
8.62000000,0.30266299,0.32917038,0.23955781,0.12860882,0.70520662,0.70499554,0.70439797,0.70997383,0.88462646
8.64000000,0.30265666,0.32915935,0.23954120,0.12864278,0.70521801,0.70500878,0.70441292,0.70995005,0.88462664
8.66000000,0.30265039,0.32914841,0.23952469,0.12867651,0.70522930,0.70502190,0.70442778,0.70992644,0.88462681
8.68000000,0.30264416,0.32913757,0.23950827,0.12871000,0.70524051,0.70503492,0.70444256,0.70990300,0.88462699
8.70000000,0.30263799,0.32912681,0.23949195,0.12874325,0.70525162,0.70504783,0.70445725,0.70987972,0.88462715
8.72000000,0.30263187,0.32911615,0.23947571,0.12877627,0.70526264,0.70506062,0.70447186,0.70985661,0.88462732
8.74000000,0.30262580,0.32910557,0.23945957,0.12880906,0.70527356,0.70507331,0.70448638,0.70983366,0.88462749
8.76000000,0.30261978,0.32909509,0.23944352,0.12884161,0.70528440,0.70508589,0.70450083,0.70981087,0.88462765
8.78000000,0.30261380,0.32908469,0.23942757,0.12887393,0.70529515,0.70509837,0.70451519,0.70978825,0.88462781
8.80000000,0.30260788,0.32907438,0.23941170,0.12890603,0.70530581,0.70511074,0.70452947,0.70976578,0.88462797
8.82000000,0.30260201,0.32906416,0.23939593,0.12893790,0.70531639,0.70512301,0.70454366,0.70974347,0.88462812
8.84000000,0.30259618,0.32905402,0.23938025,0.12896954,0.70532687,0.70513517,0.70455777,0.70972132,0.88462828
8.86000000,0.30259040,0.32904397,0.23936466,0.12900096,0.70533727,0.70514723,0.70457181,0.70969932,0.88462843
8.88000000,0.30258467,0.32903400,0.23934916,0.12903216,0.70534759,0.70515919,0.70458576,0.70967749,0.88462858
8.90000000,0.30257899,0.32902412,0.23933375,0.12906314,0.70535782,0.70517106,0.70459963,0.70965580,0.88462873
8.92000000,0.30257335,0.32901432,0.23931843,0.12909390,0.70536797,0.70518282,0.70461341,0.70963427,0.88462887
8.94000000,0.30256776,0.32900460,0.23930320,0.12912444,0.70537803,0.70519448,0.70462712,0.70961289,0.88462901
8.96000000,0.30256221,0.32899496,0.23928806,0.12915477,0.70538801,0.70520605,0.70464075,0.70959166,0.88462915
8.98000000,0.30255671,0.32898540,0.23927300,0.12918488,0.70539791,0.70521751,0.70465430,0.70957059,0.88462929
9.00000000,0.30255126,0.32897593,0.23925804,0.12921477,0.70540774,0.70522889,0.70466776,0.70954966,0.88462943
9.02000000,0.30254585,0.32896653,0.23924317,0.12924446,0.70541748,0.70524017,0.70468115,0.70952888,0.88462957
9.04000000,0.30254048,0.32895721,0.23922838,0.12927394,0.70542714,0.70525135,0.70469446,0.70950825,0.88462970
9.06000000,0.30253516,0.32894796,0.23921368,0.12930320,0.70543672,0.70526244,0.70470769,0.70948776,0.88462983
9.08000000,0.30252988,0.32893880,0.23919907,0.12933226,0.70544622,0.70527344,0.70472084,0.70946742,0.88462996
9.10000000,0.30252464,0.32892971,0.23918454,0.12936111,0.70545565,0.70528435,0.70473391,0.70944722,0.88463009
9.12000000,0.30251944,0.32892069,0.23917010,0.12938976,0.70546500,0.70529517,0.70474691,0.70942717,0.88463021
9.14000000,0.30251429,0.32891175,0.23915575,0.12941821,0.70547428,0.70530590,0.70475983,0.70940725,0.88463034
9.16000000,0.30250918,0.32890289,0.23914148,0.12944645,0.70548348,0.70531654,0.70477267,0.70938748,0.88463046
9.18000000,0.30250411,0.32889409,0.23912730,0.12947450,0.70549261,0.70532709,0.70478543,0.70936785,0.88463058
9.20000000,0.30249908,0.32888537,0.23911321,0.12950234,0.70550166,0.70533755,0.70479811,0.70934836,0.88463070
9.22000000,0.30249409,0.32887673,0.23909920,0.12952999,0.70551064,0.70534793,0.70481072,0.70932901,0.88463082
9.24000000,0.30248914,0.32886815,0.23908527,0.12955744,0.70551954,0.70535822,0.70482326,0.70930979,0.88463093
9.26000000,0.30248423,0.32885964,0.23907143,0.12958469,0.70552838,0.70536843,0.70483571,0.70929072,0.88463105
9.28000000,0.30247937,0.32885121,0.23905767,0.12961175,0.70553714,0.70537855,0.70484809,0.70927177,0.88463116
9.30000000,0.30247454,0.32884284,0.23904400,0.12963862,0.70554583,0.70538859,0.70486040,0.70925296,0.88463127
9.32000000,0.30246975,0.32883454,0.23903041,0.12966530,0.70555446,0.70539855,0.70487263,0.70923429,0.88463138
9.34000000,0.30246499,0.32882631,0.23901690,0.12969179,0.70556301,0.70540842,0.70488479,0.70921575,0.88463149
9.36000000,0.30246028,0.32881815,0.23900348,0.12971809,0.70557150,0.70541822,0.70489687,0.70919734,0.88463159
9.38000000,0.30245560,0.32881006,0.23899013,0.12974420,0.70557991,0.70542793,0.70490888,0.70917906,0.88463170
9.40000000,0.30245097,0.32880203,0.23897687,0.12977013,0.70558826,0.70543756,0.70492082,0.70916091,0.88463180
9.42000000,0.30244636,0.32879407,0.23896369,0.12979588,0.70559654,0.70544712,0.70493268,0.70914289,0.88463190
9.44000000,0.30244180,0.32878617,0.23895059,0.12982144,0.70560476,0.70545659,0.70494447,0.70912500,0.88463200
9.46000000,0.30243727,0.32877834,0.23893757,0.12984681,0.70561291,0.70546599,0.70495618,0.70910723,0.88463210
9.48000000,0.30243278,0.32877057,0.23892464,0.12987201,0.70562099,0.70547532,0.70496783,0.70908959,0.88463220
9.50000000,0.30242833,0.32876287,0.23891178,0.12989703,0.70562901,0.70548456,0.70497940,0.70907208,0.88463229
9.52000000,0.30242391,0.32875522,0.23889900,0.12992187,0.70563697,0.70549373,0.70499090,0.70905469,0.88463239
9.54000000,0.30241952,0.32874764,0.23888630,0.12994653,0.70564486,0.70550283,0.70500233,0.70903743,0.88463248
9.56000000,0.30241517,0.32874013,0.23887368,0.12997102,0.70565269,0.70551185,0.70501368,0.70902029,0.88463257
9.58000000,0.30241086,0.32873267,0.23886114,0.12999533,0.70566046,0.70552080,0.70502497,0.70900327,0.88463266
9.60000000,0.30240658,0.32872527,0.23884868,0.13001947,0.70566816,0.70552967,0.70503619,0.70898637,0.88463275
9.62000000,0.30240233,0.32871794,0.23883629,0.13004344,0.70567580,0.70553848,0.70504733,0.70896959,0.88463284
9.64000000,0.30239812,0.32871066,0.23882399,0.13006723,0.70568339,0.70554721,0.70505841,0.70895294,0.88463293
9.66000000,0.30239394,0.32870344,0.23881176,0.13009086,0.70569091,0.70555587,0.70506942,0.70893640,0.88463301
9.68000000,0.30238979,0.32869629,0.23879960,0.13011432,0.70569837,0.70556446,0.70508036,0.70891998,0.88463310
9.70000000,0.30238568,0.32868919,0.23878752,0.13013761,0.70570577,0.70557298,0.70509123,0.70890367,0.88463318
9.72000000,0.30238160,0.32868214,0.23877552,0.13016073,0.70571312,0.70558143,0.70510203,0.70888749,0.88463326
9.74000000,0.30237755,0.32867516,0.23876360,0.13018369,0.70572040,0.70558981,0.70511276,0.70887142,0.88463334
9.76000000,0.30237354,0.32866823,0.23875175,0.13020649,0.70572763,0.70559813,0.70512343,0.70885546,0.88463342
9.78000000,0.30236956,0.32866135,0.23873997,0.13022912,0.70573480,0.70560637,0.70513403,0.70883962,0.88463350
9.80000000,0.30236560,0.32865454,0.23872827,0.13025159,0.70574191,0.70561456,0.70514456,0.70882389,0.88463358
9.82000000,0.30236168,0.32864777,0.23871664,0.13027390,0.70574897,0.70562267,0.70515502,0.70880827,0.88463366
9.84000000,0.30235779,0.32864107,0.23870509,0.13029605,0.70575597,0.70563072,0.70516542,0.70879276,0.88463373
9.86000000,0.30235393,0.32863441,0.23869361,0.13031804,0.70576292,0.70563870,0.70517575,0.70877737,0.88463380
9.88000000,0.30235011,0.32862781,0.23868220,0.13033988,0.70576981,0.70564662,0.70518602,0.70876209,0.88463388
9.90000000,0.30234631,0.32862127,0.23867087,0.13036156,0.70577665,0.70565448,0.70519622,0.70874691,0.88463395
9.92000000,0.30234254,0.32861477,0.23865961,0.13038308,0.70578343,0.70566227,0.70520635,0.70873184,0.88463402
9.94000000,0.30233880,0.32860833,0.23864842,0.13040445,0.70579016,0.70567000,0.70521643,0.70871688,0.88463409
9.96000000,0.30233509,0.32860194,0.23863730,0.13042567,0.70579683,0.70567767,0.70522643,0.70870203,0.88463416
9.98000000,0.30233141,0.32859560,0.23862625,0.13044673,0.70580346,0.70568528,0.70523637,0.70868729,0.88463423
10.00000000,0.30232776,0.32858931,0.23861527,0.13046765,0.70581003,0.70569282,0.70524625,0.70867265,0.88463429
10.02000000,0.30232414,0.32858308,0.23860437,0.13048841,0.70581654,0.70570031,0.70525607,0.70865811,0.88463436
10.04000000,0.30232055,0.32857689,0.23859353,0.13050903,0.70582301,0.70570773,0.70526582,0.70864368,0.88463443
10.06000000,0.30231698,0.32857075,0.23858277,0.13052950,0.70582943,0.70571510,0.70527551,0.70862935,0.88463449
10.08000000,0.30231345,0.32856466,0.23857207,0.13054982,0.70583580,0.70572240,0.70528514,0.70861512,0.88463455
10.10000000,0.30230994,0.32855862,0.23856144,0.13057000,0.70584211,0.70572965,0.70529470,0.70860100,0.88463462
10.12000000,0.30230646,0.32855263,0.23855088,0.13059003,0.70584838,0.70573684,0.70530421,0.70858698,0.88463468
10.14000000,0.30230300,0.32854669,0.23854039,0.13060992,0.70585459,0.70574397,0.70531365,0.70857306,0.88463474
10.16000000,0.30229958,0.32854079,0.23852997,0.13062966,0.70586076,0.70575105,0.70532303,0.70855923,0.88463480
10.18000000,0.30229618,0.32853494,0.23851961,0.13064927,0.70586688,0.70575807,0.70533235,0.70854551,0.88463486
10.20000000,0.30229280,0.32852914,0.23850932,0.13066873,0.70587296,0.70576503,0.70534161,0.70853189,0.88463491
10.22000000,0.30228946,0.32852339,0.23849910,0.13068806,0.70587898,0.70577194,0.70535081,0.70851836,0.88463497
10.24000000,0.30228614,0.32851768,0.23848895,0.13070724,0.70588496,0.70577879,0.70535995,0.70850493,0.88463503
10.26000000,0.30228284,0.32851201,0.23847886,0.13072629,0.70589089,0.70578559,0.70536903,0.70849160,0.88463508
10.28000000,0.30227957,0.32850639,0.23846883,0.13074520,0.70589677,0.70579233,0.70537805,0.70847836,0.88463514
10.30000000,0.30227633,0.32850082,0.23845888,0.13076398,0.70590261,0.70579902,0.70538701,0.70846522,0.88463519
10.32000000,0.30227311,0.32849529,0.23844898,0.13078262,0.70590840,0.70580566,0.70539591,0.70845217,0.88463525
10.34000000,0.30226992,0.32848980,0.23843916,0.13080113,0.70591415,0.70581224,0.70540476,0.70843921,0.88463530
10.36000000,0.30226675,0.32848436,0.23842939,0.13081950,0.70591985,0.70581877,0.70541355,0.70842635,0.88463535
10.38000000,0.30226361,0.32847896,0.23841969,0.13083774,0.70592551,0.70582525,0.70542228,0.70841358,0.88463540
10.40000000,0.30226049,0.32847360,0.23841005,0.13085586,0.70593112,0.70583168,0.70543095,0.70840090,0.88463545
10.42000000,0.30225740,0.32846829,0.23840048,0.13087384,0.70593669,0.70583806,0.70543957,0.70838831,0.88463550
10.44000000,0.30225433,0.32846301,0.23839097,0.13089169,0.70594221,0.70584438,0.70544813,0.70837582,0.88463555
10.46000000,0.30225128,0.32845778,0.23838152,0.13090941,0.70594770,0.70585066,0.70545663,0.70836341,0.88463560
10.48000000,0.30224826,0.32845260,0.23837214,0.13092701,0.70595314,0.70585689,0.70546508,0.70835109,0.88463565
10.50000000,0.30224526,0.32844745,0.23836281,0.13094448,0.70595854,0.70586306,0.70547347,0.70833886,0.88463569
10.52000000,0.30224228,0.32844234,0.23835355,0.13096183,0.70596389,0.70586919,0.70548180,0.70832672,0.88463574
10.54000000,0.30223933,0.32843727,0.23834435,0.13097905,0.70596920,0.70587527,0.70549008,0.70831467,0.88463578
10.56000000,0.30223640,0.32843225,0.23833521,0.13099614,0.70597448,0.70588130,0.70549831,0.70830270,0.88463583
10.58000000,0.30223350,0.32842726,0.23832613,0.13101311,0.70597971,0.70588729,0.70550648,0.70829082,0.88463587
10.60000000,0.30223061,0.32842231,0.23831711,0.13102997,0.70598490,0.70589323,0.70551460,0.70827902,0.88463592
10.62000000,0.30222775,0.32841740,0.23830815,0.13104670,0.70599005,0.70589912,0.70552266,0.70826731,0.88463596
10.64000000,0.30222491,0.32841253,0.23829925,0.13106331,0.70599516,0.70590496,0.70553068,0.70825569,0.88463600
10.66000000,0.30222209,0.32840770,0.23829041,0.13107980,0.70600023,0.70591076,0.70553863,0.70824414,0.88463604
10.68000000,0.30221930,0.32840291,0.23828162,0.13109617,0.70600526,0.70591651,0.70554654,0.70823268,0.88463608
10.70000000,0.30221652,0.32839815,0.23827290,0.13111242,0.70601026,0.70592222,0.70555439,0.70822130,0.88463612
10.72000000,0.30221377,0.32839344,0.23826423,0.13112856,0.70601521,0.70592788,0.70556219,0.70821001,0.88463616
10.74000000,0.30221104,0.32838875,0.23825563,0.13114458,0.70602012,0.70593350,0.70556994,0.70819879,0.88463620
10.76000000,0.30220833,0.32838411,0.23824707,0.13116048,0.70602500,0.70593907,0.70557763,0.70818766,0.88463624
10.78000000,0.30220564,0.32837950,0.23823858,0.13117628,0.70602984,0.70594460,0.70558528,0.70817661,0.88463628
10.80000000,0.30220298,0.32837493,0.23823014,0.13119195,0.70603464,0.70595008,0.70559287,0.70816563,0.88463632
10.82000000,0.30220033,0.32837039,0.23822176,0.13120752,0.70603941,0.70595553,0.70560042,0.70815474,0.88463636
10.84000000,0.30219770,0.32836589,0.23821343,0.13122297,0.70604414,0.70596093,0.70560791,0.70814392,0.88463639
10.86000000,0.30219510,0.32836143,0.23820517,0.13123831,0.70604883,0.70596628,0.70561535,0.70813318,0.88463643
10.88000000,0.30219251,0.32835700,0.23819695,0.13125354,0.70605348,0.70597160,0.70562274,0.70812252,0.88463646
10.90000000,0.30218994,0.32835260,0.23818879,0.13126866,0.70605810,0.70597687,0.70563009,0.70811194,0.88463650
10.92000000,0.30218740,0.32834824,0.23818069,0.13128367,0.70606269,0.70598211,0.70563738,0.70810143,0.88463653
10.94000000,0.30218487,0.32834392,0.23817264,0.13129857,0.70606723,0.70598730,0.70564463,0.70809100,0.88463657
10.96000000,0.30218236,0.32833962,0.23816464,0.13131337,0.70607175,0.70599245,0.70565182,0.70808064,0.88463660
10.98000000,0.30217988,0.32833537,0.23815670,0.13132806,0.70607622,0.70599756,0.70565897,0.70807036,0.88463663
11.00000000,0.30217741,0.32833114,0.23814881,0.13134264,0.70608067,0.70600263,0.70566607,0.70806015,0.88463667
11.02000000,0.30217496,0.32832695,0.23814097,0.13135712,0.70608508,0.70600766,0.70567312,0.70805002,0.88463670
11.04000000,0.30217253,0.32832279,0.23813319,0.13137149,0.70608945,0.70601266,0.70568013,0.70803995,0.88463673
11.06000000,0.30217011,0.32831866,0.23812546,0.13138576,0.70609379,0.70601761,0.70568708,0.70802996,0.88463676
11.08000000,0.30216772,0.32831456,0.23811778,0.13139993,0.70609810,0.70602252,0.70569400,0.70802005,0.88463679
11.10000000,0.30216535,0.32831050,0.23811016,0.13141400,0.70610238,0.70602740,0.70570086,0.70801020,0.88463682
11.12000000,0.30216299,0.32830647,0.23810258,0.13142796,0.70610662,0.70603224,0.70570768,0.70800043,0.88463685
11.14000000,0.30216065,0.32830247,0.23809506,0.13144182,0.70611083,0.70603704,0.70571445,0.70799072,0.88463688
11.16000000,0.30215833,0.32829850,0.23808759,0.13145559,0.70611501,0.70604180,0.70572117,0.70798109,0.88463691
11.18000000,0.30215603,0.32829456,0.23808016,0.13146925,0.70611915,0.70604653,0.70572785,0.70797153,0.88463694
11.20000000,0.30215374,0.32829065,0.23807279,0.13148281,0.70612326,0.70605122,0.70573449,0.70796203,0.88463697
11.22000000,0.30215147,0.32828678,0.23806547,0.13149628,0.70612735,0.70605587,0.70574108,0.70795260,0.88463700
11.24000000,0.30214922,0.32828293,0.23805820,0.13150965,0.70613140,0.70606048,0.70574762,0.70794325,0.88463702
11.26000000,0.30214699,0.32827911,0.23805097,0.13152292,0.70613541,0.70606506,0.70575412,0.70793395,0.88463705
11.28000000,0.30214478,0.32827533,0.23804380,0.13153610,0.70613940,0.70606961,0.70576058,0.70792473,0.88463708
11.30000000,0.30214258,0.32827157,0.23803667,0.13154918,0.70614336,0.70607412,0.70576699,0.70791557,0.88463710
11.32000000,0.30214040,0.32826784,0.23802960,0.13156217,0.70614729,0.70607859,0.70577336,0.70790648,0.88463713
11.34000000,0.30213823,0.32826414,0.23802257,0.13157506,0.70615118,0.70608303,0.70577969,0.70789746,0.88463715
11.36000000,0.30213608,0.32826047,0.23801559,0.13158786,0.70615505,0.70608744,0.70578597,0.70788850,0.88463718
11.38000000,0.30213395,0.32825682,0.23800866,0.13160057,0.70615889,0.70609181,0.70579221,0.70787960,0.88463720
11.40000000,0.30213183,0.32825321,0.23800177,0.13161319,0.70616270,0.70609615,0.70579841,0.70787077,0.88463723
11.42000000,0.30212974,0.32824962,0.23799493,0.13162571,0.70616648,0.70610045,0.70580456,0.70786200,0.88463725
11.44000000,0.30212765,0.32824607,0.23798814,0.13163814,0.70617023,0.70610472,0.70581067,0.70785330,0.88463728
11.46000000,0.30212558,0.32824253,0.23798139,0.13165049,0.70617395,0.70610896,0.70581675,0.70784466,0.88463730
11.48000000,0.30212353,0.32823903,0.23797469,0.13166274,0.70617764,0.70611316,0.70582278,0.70783608,0.88463732
11.50000000,0.30212150,0.32823555,0.23796804,0.13167491,0.70618131,0.70611734,0.70582876,0.70782756,0.88463735
11.52000000,0.30211948,0.32823210,0.23796143,0.13168699,0.70618494,0.70612148,0.70583471,0.70781911,0.88463737
11.54000000,0.30211747,0.32822868,0.23795487,0.13169898,0.70618855,0.70612558,0.70584062,0.70781071,0.88463739
11.56000000,0.30211548,0.32822528,0.23794835,0.13171088,0.70619213,0.70612966,0.70584648,0.70780238,0.88463741
11.58000000,0.30211351,0.32822191,0.23794188,0.13172270,0.70619569,0.70613370,0.70585231,0.70779411,0.88463743
11.60000000,0.30211155,0.32821857,0.23793545,0.13173443,0.70619921,0.70613772,0.70585810,0.70778590,0.88463745
11.62000000,0.30210960,0.32821525,0.23792906,0.13174608,0.70620271,0.70614170,0.70586384,0.70777774,0.88463747
11.64000000,0.30210767,0.32821196,0.23792272,0.13175765,0.70620619,0.70614565,0.70586955,0.70776965,0.88463749
11.66000000,0.30210576,0.32820869,0.23791642,0.13176913,0.70620963,0.70614957,0.70587522,0.70776161,0.88463752
11.68000000,0.30210386,0.32820545,0.23791017,0.13178052,0.70621305,0.70615346,0.70588085,0.70775363,0.88463754
11.70000000,0.30210197,0.32820223,0.23790396,0.13179184,0.70621645,0.70615732,0.70588644,0.70774571,0.88463755
11.72000000,0.30210010,0.32819904,0.23789779,0.13180307,0.70621981,0.70616115,0.70589199,0.70773785,0.88463757
11.74000000,0.30209825,0.32819587,0.23789166,0.13181422,0.70622316,0.70616496,0.70589750,0.70773005,0.88463759
11.76000000,0.30209640,0.32819273,0.23788558,0.13182529,0.70622647,0.70616873,0.70590298,0.70772230,0.88463761
11.78000000,0.30209457,0.32818961,0.23787954,0.13183628,0.70622977,0.70617247,0.70590842,0.70771460,0.88463763
11.80000000,0.30209276,0.32818651,0.23787354,0.13184719,0.70623303,0.70617619,0.70591382,0.70770697,0.88463765
11.82000000,0.30209096,0.32818344,0.23786758,0.13185802,0.70623627,0.70617987,0.70591918,0.70769938,0.88463767
11.84000000,0.30208917,0.32818039,0.23786166,0.13186878,0.70623949,0.70618353,0.70592451,0.70769186,0.88463768
11.86000000,0.30208740,0.32817737,0.23785578,0.13187945,0.70624268,0.70618716,0.70592979,0.70768438,0.88463770
11.88000000,0.30208564,0.32817437,0.23784995,0.13189005,0.70624585,0.70619076,0.70593505,0.70767697,0.88463772
11.90000000,0.30208389,0.32817139,0.23784415,0.13190057,0.70624900,0.70619433,0.70594026,0.70766960,0.88463774
11.92000000,0.30208216,0.32816843,0.23783840,0.13191102,0.70625212,0.70619788,0.70594544,0.70766229,0.88463775
11.94000000,0.30208044,0.32816550,0.23783268,0.13192138,0.70625521,0.70620140,0.70595059,0.70765503,0.88463777
11.96000000,0.30207873,0.32816259,0.23782700,0.13193168,0.70625829,0.70620489,0.70595570,0.70764783,0.88463779
11.98000000,0.30207704,0.32815970,0.23782137,0.13194190,0.70626134,0.70620836,0.70596077,0.70764067,0.88463780
12.00000000,0.30207535,0.32815684,0.23781577,0.13195204,0.70626436,0.70621180,0.70596581,0.70763357,0.88463782
12.02000000,0.30207368,0.32815399,0.23781021,0.13196212,0.70626737,0.70621521,0.70597081,0.70762652,0.88463783
12.04000000,0.30207203,0.32815117,0.23780469,0.13197211,0.70627035,0.70621860,0.70597578,0.70761952,0.88463785
12.06000000,0.30207039,0.32814837,0.23779920,0.13198204,0.70627331,0.70622196,0.70598072,0.70761257,0.88463786
12.08000000,0.30206875,0.32814559,0.23779376,0.13199189,0.70627624,0.70622529,0.70598562,0.70760567,0.88463788
12.10000000,0.30206714,0.32814283,0.23778835,0.13200168,0.70627916,0.70622860,0.70599048,0.70759883,0.88463789
12.12000000,0.30206553,0.32814010,0.23778298,0.13201139,0.70628205,0.70623188,0.70599531,0.70759203,0.88463791
12.14000000,0.30206394,0.32813738,0.23777765,0.13202103,0.70628492,0.70623514,0.70600011,0.70758528,0.88463792
12.16000000,0.30206235,0.32813469,0.23777236,0.13203060,0.70628776,0.70623838,0.70600488,0.70757858,0.88463794
12.18000000,0.30206078,0.32813201,0.23776710,0.13204010,0.70629059,0.70624158,0.70600961,0.70757193,0.88463795
12.20000000,0.30205923,0.32812936,0.23776188,0.13204954,0.70629339,0.70624477,0.70601431,0.70756532,0.88463796
12.22000000,0.30205768,0.32812673,0.23775669,0.13205890,0.70629618,0.70624793,0.70601898,0.70755877,0.88463798
12.24000000,0.30205614,0.32812411,0.23775154,0.13206820,0.70629894,0.70625107,0.70602361,0.70755226,0.88463799
12.26000000,0.30205462,0.32812152,0.23774643,0.13207743,0.70630168,0.70625418,0.70602821,0.70754580,0.88463800
12.28000000,0.30205311,0.32811895,0.23774135,0.13208659,0.70630440,0.70625727,0.70603278,0.70753939,0.88463802
12.30000000,0.30205161,0.32811639,0.23773631,0.13209569,0.70630710,0.70626033,0.70603732,0.70753302,0.88463803
12.32000000,0.30205012,0.32811386,0.23773130,0.13210472,0.70630978,0.70626337,0.70604183,0.70752670,0.88463804
12.34000000,0.30204864,0.32811134,0.23772633,0.13211368,0.70631244,0.70626639,0.70604630,0.70752042,0.88463805
12.36000000,0.30204718,0.32810885,0.23772140,0.13212258,0.70631508,0.70626938,0.70605074,0.70751419,0.88463806
12.38000000,0.30204572,0.32810637,0.23771649,0.13213141,0.70631770,0.70627236,0.70605516,0.70750801,0.88463808
12.40000000,0.30204428,0.32810391,0.23771162,0.13214019,0.70632030,0.70627531,0.70605954,0.70750187,0.88463809
12.42000000,0.30204285,0.32810147,0.23770679,0.13214889,0.70632288,0.70627823,0.70606389,0.70749578,0.88463810
12.44000000,0.30204142,0.32809905,0.23770199,0.13215754,0.70632544,0.70628114,0.70606821,0.70748973,0.88463811
12.46000000,0.30204001,0.32809665,0.23769722,0.13216612,0.70632798,0.70628402,0.70607250,0.70748372,0.88463812
12.48000000,0.30203861,0.32809427,0.23769249,0.13217464,0.70633050,0.70628688,0.70607676,0.70747776,0.88463813
12.50000000,0.30203722,0.32809190,0.23768779,0.13218309,0.70633300,0.70628972,0.70608099,0.70747184,0.88463815
12.52000000,0.30203584,0.32808955,0.23768312,0.13219149,0.70633549,0.70629254,0.70608519,0.70746596,0.88463816
12.54000000,0.30203447,0.32808722,0.23767849,0.13219982,0.70633795,0.70629533,0.70608936,0.70746013,0.88463817
12.56000000,0.30203311,0.32808491,0.23767388,0.13220809,0.70634040,0.70629811,0.70609350,0.70745433,0.88463818
12.58000000,0.30203176,0.32808262,0.23766931,0.13221631,0.70634283,0.70630086,0.70609762,0.70744858,0.88463819
12.60000000,0.30203042,0.32808034,0.23766477,0.13222446,0.70634524,0.70630359,0.70610170,0.70744288,0.88463820
12.62000000,0.30202910,0.32807808,0.23766027,0.13223256,0.70634763,0.70630631,0.70610576,0.70743721,0.88463821
12.64000000,0.30202778,0.32807584,0.23765579,0.13224059,0.70635000,0.70630900,0.70610979,0.70743158,0.88463822
12.66000000,0.30202647,0.32807361,0.23765135,0.13224857,0.70635236,0.70631167,0.70611378,0.70742600,0.88463823
12.68000000,0.30202517,0.32807140,0.23764694,0.13225649,0.70635470,0.70631432,0.70611776,0.70742046,0.88463824
12.70000000,0.30202388,0.32806921,0.23764256,0.13226435,0.70635702,0.70631695,0.70612170,0.70741495,0.88463825
12.72000000,0.30202260,0.32806704,0.23763821,0.13227216,0.70635932,0.70631956,0.70612561,0.70740949,0.88463826
12.74000000,0.30202133,0.32806488,0.23763389,0.13227990,0.70636160,0.70632215,0.70612950,0.70740407,0.88463826
12.76000000,0.30202007,0.32806273,0.23762960,0.13228760,0.70636387,0.70632472,0.70613336,0.70739868,0.88463827
12.78000000,0.30201882,0.32806061,0.23762534,0.13229523,0.70636612,0.70632727,0.70613719,0.70739334,0.88463828
12.80000000,0.30201758,0.32805850,0.23762111,0.13230281,0.70636836,0.70632980,0.70614100,0.70738803,0.88463829
12.82000000,0.30201635,0.32805640,0.23761691,0.13231034,0.70637057,0.70633232,0.70614478,0.70738276,0.88463830
12.84000000,0.30201513,0.32805433,0.23761274,0.13231781,0.70637277,0.70633481,0.70614853,0.70737753,0.88463831
12.86000000,0.30201391,0.32805226,0.23760860,0.13232522,0.70637496,0.70633728,0.70615226,0.70737234,0.88463832
12.88000000,0.30201271,0.32805022,0.23760449,0.13233259,0.70637713,0.70633974,0.70615596,0.70736719,0.88463833
12.90000000,0.30201151,0.32804819,0.23760041,0.13233990,0.70637928,0.70634218,0.70615963,0.70736207,0.88463833
12.92000000,0.30201033,0.32804617,0.23759635,0.13234715,0.70638141,0.70634460,0.70616328,0.70735699,0.88463834
12.94000000,0.30200915,0.32804417,0.23759233,0.13235435,0.70638353,0.70634700,0.70616691,0.70735195,0.88463835
12.96000000,0.30200798,0.32804218,0.23758833,0.13236150,0.70638563,0.70634938,0.70617050,0.70734695,0.88463836
12.98000000,0.30200682,0.32804021,0.23758436,0.13236860,0.70638772,0.70635174,0.70617407,0.70734198,0.88463837
13.00000000,0.30200567,0.32803826,0.23758042,0.13237565,0.70638979,0.70635409,0.70617762,0.70733705,0.88463837
13.02000000,0.30200453,0.32803632,0.23757651,0.13238264,0.70639185,0.70635642,0.70618114,0.70733215,0.88463838
13.04000000,0.30200339,0.32803439,0.23757262,0.13238959,0.70639389,0.70635873,0.70618464,0.70732729,0.88463839
13.06000000,0.30200227,0.32803248,0.23756877,0.13239648,0.70639592,0.70636102,0.70618811,0.70732246,0.88463840
13.08000000,0.30200115,0.32803058,0.23756494,0.13240333,0.70639793,0.70636330,0.70619156,0.70731767,0.88463840
13.10000000,0.30200004,0.32802870,0.23756113,0.13241012,0.70639992,0.70636556,0.70619498,0.70731292,0.88463841
13.12000000,0.30199894,0.32802683,0.23755736,0.13241687,0.70640190,0.70636780,0.70619838,0.70730819,0.88463842
13.14000000,0.30199785,0.32802498,0.23755361,0.13242356,0.70640386,0.70637003,0.70620175,0.70730351,0.88463842
13.16000000,0.30199677,0.32802314,0.23754989,0.13243021,0.70640582,0.70637224,0.70620510,0.70729885,0.88463843
13.18000000,0.30199569,0.32802131,0.23754619,0.13243681,0.70640775,0.70637443,0.70620843,0.70729424,0.88463844
13.20000000,0.30199463,0.32801950,0.23754252,0.13244336,0.70640967,0.70637660,0.70621173,0.70728965,0.88463844
13.22000000,0.30199357,0.32801770,0.23753887,0.13244986,0.70641158,0.70637876,0.70621501,0.70728510,0.88463845
13.24000000,0.30199252,0.32801591,0.23753525,0.13245632,0.70641347,0.70638090,0.70621827,0.70728058,0.88463846
13.26000000,0.30199147,0.32801414,0.23753166,0.13246272,0.70641535,0.70638303,0.70622150,0.70727609,0.88463846
13.28000000,0.30199044,0.32801238,0.23752809,0.13246909,0.70641721,0.70638514,0.70622472,0.70727164,0.88463847
13.30000000,0.30198941,0.32801064,0.23752455,0.13247540,0.70641906,0.70638723,0.70622790,0.70726722,0.88463847
13.32000000,0.30198839,0.32800891,0.23752103,0.13248167,0.70642090,0.70638931,0.70623107,0.70726283,0.88463848
13.34000000,0.30198738,0.32800719,0.23751754,0.13248789,0.70642272,0.70639138,0.70623421,0.70725847,0.88463849
13.36000000,0.30198637,0.32800548,0.23751407,0.13249407,0.70642453,0.70639342,0.70623733,0.70725415,0.88463849
13.38000000,0.30198537,0.32800379,0.23751063,0.13250021,0.70642633,0.70639545,0.70624043,0.70724986,0.88463850
13.40000000,0.30198438,0.32800211,0.23750721,0.13250630,0.70642811,0.70639747,0.70624351,0.70724559,0.88463850
13.42000000,0.30198340,0.32800044,0.23750382,0.13251234,0.70642988,0.70639947,0.70624656,0.70724136,0.88463851
13.44000000,0.30198243,0.32799878,0.23750045,0.13251834,0.70643163,0.70640146,0.70624960,0.70723716,0.88463852
13.46000000,0.30198146,0.32799714,0.23749710,0.13252430,0.70643337,0.70640343,0.70625261,0.70723299,0.88463852
13.48000000,0.30198050,0.32799551,0.23749378,0.13253021,0.70643510,0.70640539,0.70625560,0.70722885,0.88463853
13.50000000,0.30197954,0.32799389,0.23749048,0.13253608,0.70643682,0.70640733,0.70625857,0.70722474,0.88463853
13.52000000,0.30197860,0.32799229,0.23748721,0.13254191,0.70643852,0.70640926,0.70626151,0.70722066,0.88463854
13.54000000,0.30197766,0.32799069,0.23748395,0.13254769,0.70644021,0.70641117,0.70626444,0.70721662,0.88463854
13.56000000,0.30197673,0.32798911,0.23748073,0.13255344,0.70644189,0.70641307,0.70626735,0.70721259,0.88463855
13.58000000,0.30197580,0.32798754,0.23747752,0.13255914,0.70644356,0.70641495,0.70627023,0.70720860,0.88463855
13.60000000,0.30197488,0.32798598,0.23747434,0.13256480,0.70644521,0.70641682,0.70627310,0.70720464,0.88463856
13.62000000,0.30197397,0.32798444,0.23747118,0.13257041,0.70644685,0.70641868,0.70627594,0.70720071,0.88463856
13.64000000,0.30197307,0.32798290,0.23746804,0.13257599,0.70644848,0.70642052,0.70627877,0.70719681,0.88463857
13.66000000,0.30197217,0.32798138,0.23746492,0.13258153,0.70645009,0.70642235,0.70628157,0.70719293,0.88463857
13.68000000,0.30197128,0.32797987,0.23746183,0.13258702,0.70645170,0.70642416,0.70628435,0.70718908,0.88463858
13.70000000,0.30197039,0.32797837,0.23745876,0.13259248,0.70645329,0.70642596,0.70628712,0.70718526,0.88463858
13.72000000,0.30196952,0.32797688,0.23745571,0.13259790,0.70645487,0.70642775,0.70628986,0.70718147,0.88463858
13.74000000,0.30196865,0.32797540,0.23745268,0.13260327,0.70645644,0.70642952,0.70629259,0.70717771,0.88463859
13.76000000,0.30196778,0.32797393,0.23744967,0.13260861,0.70645799,0.70643128,0.70629529,0.70717397,0.88463859
13.78000000,0.30196692,0.32797248,0.23744669,0.13261391,0.70645954,0.70643303,0.70629798,0.70717026,0.88463860
13.80000000,0.30196607,0.32797103,0.23744373,0.13261917,0.70646107,0.70643476,0.70630065,0.70716658,0.88463860
13.82000000,0.30196522,0.32796960,0.23744078,0.13262439,0.70646260,0.70643648,0.70630329,0.70716292,0.88463861
13.84000000,0.30196439,0.32796817,0.23743786,0.13262958,0.70646411,0.70643819,0.70630592,0.70715930,0.88463861
13.86000000,0.30196355,0.32796676,0.23743496,0.13263472,0.70646560,0.70643989,0.70630853,0.70715569,0.88463861
13.88000000,0.30196273,0.32796536,0.23743208,0.13263983,0.70646709,0.70644157,0.70631113,0.70715212,0.88463862
13.90000000,0.30196191,0.32796397,0.23742922,0.13264490,0.70646857,0.70644324,0.70631370,0.70714857,0.88463862
13.92000000,0.30196109,0.32796259,0.23742638,0.13264994,0.70647004,0.70644490,0.70631625,0.70714504,0.88463863
13.94000000,0.30196028,0.32796122,0.23742357,0.13265494,0.70647149,0.70644654,0.70631879,0.70714154,0.88463863
13.96000000,0.30195948,0.32795986,0.23742077,0.13265990,0.70647294,0.70644817,0.70632131,0.70713807,0.88463863
13.98000000,0.30195868,0.32795850,0.23741799,0.13266482,0.70647437,0.70644979,0.70632381,0.70713462,0.88463864
14.00000000,0.30195789,0.32795716,0.23741523,0.13266971,0.70647579,0.70645140,0.70632629,0.70713120,0.88463864
14.02000000,0.30195711,0.32795583,0.23741249,0.13267456,0.70647720,0.70645300,0.70632876,0.70712780,0.88463864
14.04000000,0.30195633,0.32795451,0.23740977,0.13267938,0.70647860,0.70645458,0.70633121,0.70712443,0.88463865
14.06000000,0.30195556,0.32795320,0.23740707,0.13268417,0.70648000,0.70645615,0.70633363,0.70712108,0.88463865
14.08000000,0.30195479,0.32795190,0.23740439,0.13268891,0.70648138,0.70645772,0.70633605,0.70711776,0.88463866
14.10000000,0.30195403,0.32795061,0.23740173,0.13269363,0.70648275,0.70645926,0.70633844,0.70711446,0.88463866
14.12000000,0.30195327,0.32794933,0.23739909,0.13269831,0.70648411,0.70646080,0.70634082,0.70711119,0.88463866
14.14000000,0.30195252,0.32794806,0.23739646,0.13270295,0.70648546,0.70646233,0.70634318,0.70710793,0.88463867
14.16000000,0.30195178,0.32794680,0.23739386,0.13270756,0.70648680,0.70646384,0.70634553,0.70710471,0.88463867
14.18000000,0.30195104,0.32794555,0.23739127,0.13271214,0.70648813,0.70646534,0.70634785,0.70710150,0.88463867
14.20000000,0.30195031,0.32794430,0.23738871,0.13271668,0.70648945,0.70646684,0.70635016,0.70709832,0.88463867
14.22000000,0.30194958,0.32794307,0.23738616,0.13272119,0.70649076,0.70646832,0.70635246,0.70709516,0.88463868
14.24000000,0.30194886,0.32794184,0.23738363,0.13272567,0.70649206,0.70646979,0.70635474,0.70709203,0.88463868
14.26000000,0.30194814,0.32794063,0.23738111,0.13273012,0.70649335,0.70647124,0.70635700,0.70708892,0.88463868
14.28000000,0.30194743,0.32793942,0.23737862,0.13273453,0.70649463,0.70647269,0.70635924,0.70708583,0.88463869
14.30000000,0.30194672,0.32793823,0.23737614,0.13273891,0.70649590,0.70647413,0.70636147,0.70708276,0.88463869
14.32000000,0.30194602,0.32793704,0.23737368,0.13274326,0.70649716,0.70647556,0.70636369,0.70707972,0.88463869
14.34000000,0.30194532,0.32793586,0.23737124,0.13274758,0.70649842,0.70647697,0.70636588,0.70707670,0.88463870
14.36000000,0.30194463,0.32793469,0.23736882,0.13275186,0.70649966,0.70647838,0.70636806,0.70707370,0.88463870
14.38000000,0.30194395,0.32793353,0.23736641,0.13275612,0.70650089,0.70647977,0.70637023,0.70707072,0.88463870
14.40000000,0.30194327,0.32793237,0.23736402,0.13276034,0.70650212,0.70648115,0.70637238,0.70706776,0.88463870
14.42000000,0.30194259,0.32793123,0.23736165,0.13276453,0.70650333,0.70648253,0.70637452,0.70706483,0.88463871
14.44000000,0.30194192,0.32793009,0.23735929,0.13276869,0.70650454,0.70648389,0.70637663,0.70706192,0.88463871
14.46000000,0.30194126,0.32792896,0.23735696,0.13277282,0.70650574,0.70648524,0.70637874,0.70705902,0.88463871
14.48000000,0.30194060,0.32792785,0.23735464,0.13277692,0.70650693,0.70648659,0.70638083,0.70705615,0.88463871
14.50000000,0.30193994,0.32792673,0.23735233,0.13278100,0.70650811,0.70648792,0.70638290,0.70705330,0.88463872
14.52000000,0.30193929,0.32792563,0.23735004,0.13278504,0.70650928,0.70648924,0.70638496,0.70705047,0.88463872
14.54000000,0.30193864,0.32792454,0.23734777,0.13278905,0.70651044,0.70649055,0.70638701,0.70704767,0.88463872
14.56000000,0.30193800,0.32792345,0.23734551,0.13279303,0.70651160,0.70649186,0.70638904,0.70704488,0.88463872
14.58000000,0.30193737,0.32792237,0.23734328,0.13279699,0.70651274,0.70649315,0.70639105,0.70704211,0.88463873
14.60000000,0.30193673,0.32792130,0.23734105,0.13280091,0.70651388,0.70649444,0.70639305,0.70703936,0.88463873
14.62000000,0.30193611,0.32792024,0.23733884,0.13280481,0.70651501,0.70649571,0.70639504,0.70703664,0.88463873
14.64000000,0.30193549,0.32791919,0.23733665,0.13280867,0.70651613,0.70649697,0.70639701,0.70703393,0.88463873
14.66000000,0.30193487,0.32791814,0.23733448,0.13281251,0.70651724,0.70649823,0.70639897,0.70703124,0.88463874
14.68000000,0.30193425,0.32791710,0.23733232,0.13281632,0.70651834,0.70649948,0.70640091,0.70702857,0.88463874
14.70000000,0.30193365,0.32791607,0.23733017,0.13282011,0.70651944,0.70650071,0.70640284,0.70702592,0.88463874
14.72000000,0.30193304,0.32791505,0.23732804,0.13282386,0.70652052,0.70650194,0.70640476,0.70702330,0.88463874
14.74000000,0.30193244,0.32791403,0.23732593,0.13282759,0.70652160,0.70650316,0.70640666,0.70702069,0.88463874
14.76000000,0.30193185,0.32791303,0.23732383,0.13283129,0.70652267,0.70650437,0.70640855,0.70701809,0.88463875
14.78000000,0.30193126,0.32791203,0.23732175,0.13283497,0.70652374,0.70650557,0.70641043,0.70701552,0.88463875
14.80000000,0.30193067,0.32791103,0.23731968,0.13283861,0.70652479,0.70650676,0.70641229,0.70701297,0.88463875
14.82000000,0.30193009,0.32791005,0.23731763,0.13284224,0.70652584,0.70650794,0.70641414,0.70701044,0.88463875
14.84000000,0.30192951,0.32790907,0.23731559,0.13284583,0.70652688,0.70650912,0.70641597,0.70700792,0.88463876
14.86000000,0.30192894,0.32790810,0.23731356,0.13284940,0.70652791,0.70651028,0.70641779,0.70700542,0.88463876
14.88000000,0.30192837,0.32790714,0.23731155,0.13285294,0.70652893,0.70651144,0.70641960,0.70700294,0.88463876
14.90000000,0.30192780,0.32790618,0.23730956,0.13285646,0.70652995,0.70651258,0.70642140,0.70700048,0.88463876
14.92000000,0.30192724,0.32790523,0.23730758,0.13285995,0.70653096,0.70651372,0.70642318,0.70699804,0.88463876
14.94000000,0.30192669,0.32790429,0.23730561,0.13286341,0.70653196,0.70651485,0.70642495,0.70699561,0.88463876
14.96000000,0.30192614,0.32790335,0.23730366,0.13286685,0.70653296,0.70651598,0.70642671,0.70699320,0.88463877
14.98000000,0.30192559,0.32790243,0.23730172,0.13287027,0.70653394,0.70651709,0.70642845,0.70699081,0.88463877
15.00000000,0.30192504,0.32790150,0.23729980,0.13287365,0.70653492,0.70651819,0.70643018,0.70698844,0.88463877
15.02000000,0.30192450,0.32790059,0.23729789,0.13287702,0.70653589,0.70651929,0.70643190,0.70698609,0.88463877
15.04000000,0.30192397,0.32789968,0.23729599,0.13288036,0.70653686,0.70652038,0.70643361,0.70698375,0.88463877
15.06000000,0.30192344,0.32789878,0.23729411,0.13288368,0.70653782,0.70652146,0.70643530,0.70698143,0.88463877
15.08000000,0.30192291,0.32789789,0.23729224,0.13288697,0.70653877,0.70652253,0.70643699,0.70697912,0.88463878
15.10000000,0.30192238,0.32789700,0.23729038,0.13289023,0.70653971,0.70652360,0.70643866,0.70697684,0.88463878
15.12000000,0.30192186,0.32789612,0.23728854,0.13289348,0.70654065,0.70652466,0.70644031,0.70697457,0.88463878
15.14000000,0.30192135,0.32789525,0.23728671,0.13289670,0.70654158,0.70652571,0.70644196,0.70697231,0.88463878
15.16000000,0.30192083,0.32789438,0.23728489,0.13289989,0.70654250,0.70652675,0.70644360,0.70697007,0.88463878
15.18000000,0.30192033,0.32789352,0.23728309,0.13290307,0.70654341,0.70652778,0.70644522,0.70696785,0.88463878
15.20000000,0.30191982,0.32789266,0.23728130,0.13290622,0.70654432,0.70652881,0.70644683,0.70696565,0.88463879
15.22000000,0.30191932,0.32789181,0.23727952,0.13290934,0.70654523,0.70652982,0.70644843,0.70696346,0.88463879
15.24000000,0.30191882,0.32789097,0.23727776,0.13291245,0.70654612,0.70653084,0.70645002,0.70696129,0.88463879
15.26000000,0.30191833,0.32789013,0.23727601,0.13291553,0.70654701,0.70653184,0.70645159,0.70695913,0.88463879
15.28000000,0.30191784,0.32788930,0.23727427,0.13291859,0.70654789,0.70653283,0.70645316,0.70695699,0.88463879
15.30000000,0.30191735,0.32788848,0.23727254,0.13292162,0.70654877,0.70653382,0.70645471,0.70695486,0.88463879
15.32000000,0.30191687,0.32788766,0.23727083,0.13292464,0.70654964,0.70653480,0.70645625,0.70695275,0.88463879
15.34000000,0.30191639,0.32788685,0.23726913,0.13292763,0.70655050,0.70653578,0.70645778,0.70695066,0.88463880
15.36000000,0.30191591,0.32788605,0.23726744,0.13293060,0.70655136,0.70653674,0.70645930,0.70694858,0.88463880
15.38000000,0.30191544,0.32788525,0.23726576,0.13293355,0.70655221,0.70653770,0.70646081,0.70694652,0.88463880
15.40000000,0.30191497,0.32788445,0.23726410,0.13293648,0.70655305,0.70653866,0.70646231,0.70694447,0.88463880
15.42000000,0.30191451,0.32788367,0.23726244,0.13293938,0.70655389,0.70653960,0.70646380,0.70694243,0.88463880
15.44000000,0.30191404,0.32788288,0.23726080,0.13294227,0.70655472,0.70654054,0.70646528,0.70694041,0.88463880
15.46000000,0.30191359,0.32788211,0.23725917,0.13294513,0.70655555,0.70654147,0.70646674,0.70693841,0.88463880
15.48000000,0.30191313,0.32788134,0.23725756,0.13294797,0.70655637,0.70654239,0.70646820,0.70693642,0.88463881
15.50000000,0.30191268,0.32788057,0.23725595,0.13295079,0.70655718,0.70654331,0.70646964,0.70693444,0.88463881
15.52000000,0.30191223,0.32787982,0.23725436,0.13295360,0.70655799,0.70654422,0.70647108,0.70693248,0.88463881
15.54000000,0.30191179,0.32787906,0.23725278,0.13295638,0.70655879,0.70654512,0.70647250,0.70693054,0.88463881
15.56000000,0.30191134,0.32787832,0.23725120,0.13295914,0.70655958,0.70654602,0.70647392,0.70692860,0.88463881
15.58000000,0.30191091,0.32787757,0.23724965,0.13296188,0.70656037,0.70654691,0.70647532,0.70692669,0.88463881
15.60000000,0.30191047,0.32787684,0.23724810,0.13296460,0.70656115,0.70654780,0.70647671,0.70692478,0.88463881
15.62000000,0.30191004,0.32787611,0.23724656,0.13296730,0.70656193,0.70654867,0.70647810,0.70692289,0.88463881
15.64000000,0.30190961,0.32787538,0.23724503,0.13296998,0.70656270,0.70654954,0.70647947,0.70692102,0.88463881
15.66000000,0.30190918,0.32787466,0.23724352,0.13297264,0.70656347,0.70655041,0.70648083,0.70691915,0.88463882
15.68000000,0.30190876,0.32787395,0.23724201,0.13297528,0.70656423,0.70655127,0.70648219,0.70691730,0.88463882
15.70000000,0.30190834,0.32787324,0.23724052,0.13297790,0.70656498,0.70655212,0.70648353,0.70691547,0.88463882
15.72000000,0.30190793,0.32787253,0.23723904,0.13298050,0.70656573,0.70655296,0.70648486,0.70691365,0.88463882
15.74000000,0.30190751,0.32787183,0.23723757,0.13298309,0.70656648,0.70655380,0.70648619,0.70691184,0.88463882
15.76000000,0.30190710,0.32787114,0.23723611,0.13298565,0.70656722,0.70655463,0.70648750,0.70691004,0.88463882
15.78000000,0.30190670,0.32787045,0.23723466,0.13298820,0.70656795,0.70655546,0.70648881,0.70690826,0.88463882
15.80000000,0.30190629,0.32786977,0.23723322,0.13299073,0.70656868,0.70655628,0.70649011,0.70690649,0.88463882
15.82000000,0.30190589,0.32786909,0.23723179,0.13299323,0.70656940,0.70655709,0.70649139,0.70690474,0.88463882
15.84000000,0.30190549,0.32786841,0.23723037,0.13299573,0.70657011,0.70655790,0.70649267,0.70690299,0.88463882
15.86000000,0.30190510,0.32786775,0.23722896,0.13299820,0.70657083,0.70655870,0.70649394,0.70690126,0.88463883
15.88000000,0.30190470,0.32786708,0.23722756,0.13300065,0.70657153,0.70655950,0.70649520,0.70689954,0.88463883
15.90000000,0.30190432,0.32786642,0.23722617,0.13300309,0.70657223,0.70656029,0.70649645,0.70689784,0.88463883
15.92000000,0.30190393,0.32786577,0.23722479,0.13300551,0.70657293,0.70656108,0.70649769,0.70689614,0.88463883
15.94000000,0.30190355,0.32786512,0.23722342,0.13300791,0.70657362,0.70656185,0.70649892,0.70689446,0.88463883
15.96000000,0.30190316,0.32786448,0.23722207,0.13301029,0.70657430,0.70656263,0.70650014,0.70689280,0.88463883
15.98000000,0.30190279,0.32786384,0.23722072,0.13301266,0.70657498,0.70656339,0.70650135,0.70689114,0.88463883
16.00000000,0.30190241,0.32786320,0.23721938,0.13301501,0.70657566,0.70656416,0.70650256,0.70688950,0.88463883


==> figures/switching_costs.csv <==
t,xfree1,xfree2,xfree3,xfree4,xcost1,xcost2,xcost3,xcost4,range_free,range_cost,net_gain,cost
0.00000000,0.62000000,0.24000000,0.10000000,0.04000000,0.62000000,0.24000000,0.10000000,0.04000000,0.69600000,0.69600000,0.64100000,0.05500000
0.02000000,0.61052199,0.24596375,0.10261052,0.04090374,0.61129347,0.24548585,0.10236281,0.04085787,0.67659012,0.67820172,0.62320172,0.05500000
0.04000000,0.60127582,0.25175082,0.10518328,0.04179009,0.60280533,0.25081710,0.10467984,0.04169773,0.65763153,0.66083773,0.60583773,0.05500000
0.06000000,0.59226698,0.25735686,0.10771714,0.04265901,0.59453918,0.25599145,0.10695019,0.04251918,0.63913514,0.64391535,0.58891535,0.05500000
0.08000000,0.58349932,0.26277881,0.11021130,0.04351057,0.58649735,0.26100754,0.10917324,0.04332187,0.62110860,0.62743932,0.57243932,0.05500000
0.10000000,0.57497516,0.26801473,0.11266520,0.04434491,0.57868098,0.26586482,0.11134843,0.04410577,0.60355661,0.61141217,0.55641217,0.05500000
0.12000000,0.56669549,0.27306375,0.11507851,0.04516225,0.57109014,0.27056349,0.11347548,0.04487090,0.58648123,0.59583432,0.54083432,0.05500000
0.14000000,0.55866008,0.27792593,0.11745112,0.04596287,0.56372398,0.27510439,0.11555427,0.04561736,0.56988214,0.58070432,0.52570432,0.05500000
0.16000000,0.55086763,0.28260218,0.11978307,0.04674712,0.55658082,0.27948897,0.11758491,0.04634530,0.55375697,0.56601906,0.51101906,0.05500000
0.18000000,0.54331591,0.28709414,0.12207458,0.04751537,0.54965825,0.28371916,0.11956765,0.04705494,0.53810152,0.55177396,0.49677396,0.05500000
0.20000000,0.53600190,0.29140409,0.12432598,0.04826803,0.54295325,0.28779695,0.12150326,0.04774655,0.52291003,0.53796292,0.48296292,0.05500000
0.22000000,0.52892187,0.29553489,0.12653770,0.04900555,0.53646224,0.29172040,0.12339696,0.04842040,0.50817543,0.52457477,0.46957477,0.05500000
0.24000000,0.52207154,0.29948983,0.12871027,0.04972836,0.53018116,0.29549099,0.12525101,0.04907684,0.49388952,0.51160019,0.45660019,0.05500000
0.26000000,0.51544614,0.30327262,0.13084428,0.05043695,0.52410560,0.29911197,0.12706622,0.04971621,0.48004320,0.49903048,0.44403048,0.05500000
0.28000000,0.50904054,0.30688729,0.13294038,0.05113178,0.51823082,0.30258682,0.12884345,0.05033890,0.46662664,0.48685638,0.43185638,0.05500000
0.30000000,0.50284929,0.31033813,0.13499925,0.05181333,0.51255189,0.30591924,0.13058358,0.05094530,0.45362940,0.47506818,0.42006818,0.05500000
0.32000000,0.49686671,0.31362963,0.13702160,0.05248205,0.50706366,0.30911304,0.13228750,0.05153580,0.44104064,0.46365584,0.40865584,0.05500000
0.34000000,0.49108696,0.31676644,0.13900817,0.05313843,0.50176089,0.31217216,0.13395612,0.05211084,0.42884917,0.45260909,0.39760909,0.05500000
0.36000000,0.48550408,0.31975331,0.14095971,0.05378290,0.49663823,0.31510059,0.13559036,0.05267081,0.41704361,0.44191750,0.38691750,0.05500000
0.38000000,0.48011207,0.32259505,0.14287695,0.05441592,0.49169032,0.31790240,0.13719112,0.05321615,0.40561247,0.43157057,0.37657057,0.05500000
0.40000000,0.47490489,0.32529653,0.14476065,0.05503793,0.48691177,0.32058165,0.13875930,0.05374728,0.39454421,0.42155781,0.36655781,0.05500000
0.42000000,0.46987652,0.32786261,0.14661154,0.05564933,0.48229720,0.32314239,0.14029579,0.05426462,0.38382735,0.41186874,0.35686874,0.05500000
0.44000000,0.46502099,0.33029812,0.14843035,0.05625054,0.47784128,0.32558868,0.14180145,0.05476859,0.37345048,0.40249300,0.34749300,0.05500000
0.46000000,0.46033241,0.33260786,0.15021778,0.05684195,0.47353877,0.32792450,0.14327714,0.05525959,0.36340235,0.39342035,0.33842035,0.05500000
0.48000000,0.45580497,0.33479657,0.15197452,0.05742393,0.46938446,0.33015267,0.14472369,0.05573918,0.35367188,0.38464071,0.32964071,0.05500000
0.50000000,0.45143299,0.33686890,0.15370127,0.05799685,0.46537326,0.33227570,0.14614190,0.05620914,0.34424823,0.37614415,0.32114415,0.05500000
0.52000000,0.44721088,0.33882942,0.15539866,0.05856104,0.46150015,0.33429745,0.14753254,0.05666986,0.33512078,0.36792097,0.31292097,0.05500000
0.54000000,0.44313322,0.34068259,0.15706734,0.05911684,0.45776024,0.33622173,0.14889636,0.05712167,0.32627919,0.35996170,0.30496170,0.05500000
0.56000000,0.43919473,0.34243279,0.15870791,0.05966457,0.45414877,0.33805225,0.15023409,0.05756489,0.31771339,0.35225710,0.29725710,0.05500000
0.58000000,0.43539027,0.34408424,0.16032098,0.06020452,0.45066110,0.33979265,0.15154643,0.05799983,0.30941360,0.34479819,0.28979819,0.05500000
0.60000000,0.43171485,0.34564108,0.16190709,0.06073698,0.44729273,0.34144646,0.15283404,0.05842677,0.30137035,0.33757627,0.28257627,0.05500000
0.62000000,0.42816366,0.34710731,0.16346682,0.06126221,0.44403929,0.34301712,0.15409758,0.05884600,0.29357446,0.33058291,0.27558291,0.05500000
0.64000000,0.42473204,0.34848680,0.16500067,0.06178049,0.44089657,0.34450798,0.15533767,0.05925778,0.28601707,0.32380991,0.26880991,0.05500000
0.66000000,0.42141548,0.34978331,0.16650917,0.06229204,0.43786046,0.34592226,0.15655492,0.05966237,0.27868961,0.31724939,0.26224939,0.05500000
0.68000000,0.41820963,0.35100046,0.16799279,0.06279712,0.43492701,0.34726309,0.15774990,0.06006000,0.27158382,0.31089371,0.25589371,0.05500000
0.70000000,0.41511031,0.35214175,0.16945201,0.06329593,0.43209242,0.34853352,0.15892316,0.06045090,0.26469175,0.30473551,0.24973551,0.05500000
0.72000000,0.41211349,0.35321054,0.17088728,0.06378869,0.42935299,0.34973646,0.16007524,0.06083531,0.25800573,0.29876767,0.24376767,0.05500000
0.74000000,0.40921528,0.35421010,0.17229903,0.06427559,0.42670519,0.35087474,0.16120665,0.06121342,0.25151837,0.29298336,0.23798336,0.05500000
0.76000000,0.40641194,0.35514355,0.17368767,0.06475683,0.42414559,0.35195109,0.16231789,0.06158543,0.24522259,0.28737597,0.23237597,0.05500000
0.78000000,0.40369990,0.35601390,0.17505362,0.06523259,0.42167091,0.35296814,0.16340942,0.06195153,0.23911156,0.28193916,0.22693916,0.05500000
0.80000000,0.40107569,0.35682403,0.17639725,0.06570303,0.41927796,0.35392843,0.16448170,0.06231192,0.23317872,0.27666681,0.22166681,0.05500000
0.82000000,0.39853602,0.35757673,0.17771894,0.06616831,0.41696372,0.35483438,0.16553516,0.06266674,0.22741779,0.27155304,0.21655304,0.05500000
0.84000000,0.39607769,0.35827467,0.17901905,0.06662860,0.41472523,0.35568835,0.16657023,0.06301618,0.22182270,0.26659221,0.21159221,0.05500000
0.86000000,0.39369765,0.35892040,0.18029792,0.06708402,0.41255970,0.35649259,0.16758732,0.06336039,0.21638765,0.26177888,0.20677888,0.05500000
0.88000000,0.39139299,0.35951639,0.18155590,0.06753473,0.41046441,0.35724927,0.16858680,0.06369952,0.21110707,0.25710782,0.20210782,0.05500000
0.90000000,0.38916087,0.36006497,0.18279330,0.06798086,0.40843676,0.35796049,0.16956905,0.06403370,0.20597560,0.25257401,0.19757401,0.05500000
0.92000000,0.38699862,0.36056842,0.18401044,0.06842252,0.40647424,0.35862823,0.17053444,0.06436309,0.20098812,0.24817264,0.19317264,0.05500000
0.94000000,0.38490364,0.36102889,0.18520764,0.06885983,0.40457446,0.35925443,0.17148331,0.06468779,0.19613968,0.24389906,0.18889906,0.05500000
0.96000000,0.38287345,0.36144846,0.18638517,0.06929292,0.40273512,0.35984094,0.17241599,0.06500795,0.19142556,0.23974882,0.18474882,0.05500000
0.98000000,0.38090567,0.36182911,0.18754334,0.06972188,0.40095399,0.36038951,0.17333282,0.06532367,0.18684121,0.23571765,0.18071765,0.05500000
1.00000000,0.37899803,0.36217273,0.18868242,0.07014682,0.39922896,0.36090186,0.17423409,0.06563508,0.18309369,0.23180144,0.17680144,0.05500000
1.02000000,0.37714834,0.36248114,0.18980269,0.07056783,0.39755798,0.36137962,0.17512012,0.06594228,0.17946953,0.22799625,0.17299625,0.05500000
1.04000000,0.37535449,0.36275609,0.19090441,0.07098501,0.39593908,0.36182435,0.17599120,0.06624537,0.17594857,0.22429827,0.16929827,0.05500000
1.06000000,0.37361447,0.36299923,0.19198785,0.07139844,0.39437040,0.36223755,0.17684760,0.06654445,0.17252714,0.22070387,0.16570387,0.05500000
1.08000000,0.37192637,0.36321216,0.19305326,0.07180821,0.39285011,0.36262066,0.17768961,0.06683963,0.16920171,0.21720955,0.16220955,0.05500000
1.10000000,0.37028831,0.36339640,0.19410088,0.07221441,0.39137649,0.36297506,0.17851748,0.06713098,0.16596888,0.21381194,0.15881194,0.05500000
1.12000000,0.36869854,0.36355339,0.19513097,0.07261710,0.38994786,0.36330207,0.17933147,0.06741860,0.16282541,0.21050783,0.15550783,0.05500000
1.14000000,0.36715534,0.36368454,0.19614376,0.07301635,0.38856264,0.36360295,0.18013184,0.06770257,0.15976817,0.20729409,0.15229409,0.05500000
1.16000000,0.36565709,0.36379117,0.19713949,0.07341225,0.38721927,0.36387893,0.18091882,0.06798298,0.15679418,0.20416775,0.14916775,0.05500000
1.18000000,0.36420221,0.36387454,0.19811839,0.07380486,0.38591629,0.36413116,0.18169265,0.06825989,0.15390057,0.20112594,0.14612594,0.05500000
1.20000000,0.36278919,0.36393589,0.19908069,0.07419423,0.38465228,0.36436076,0.18245356,0.06853339,0.15108458,0.19816590,0.14316590,0.05500000
1.22000000,0.36141660,0.36397635,0.20002661,0.07458044,0.38342588,0.36456880,0.18320177,0.06880355,0.14834358,0.19528499,0.14028499,0.05500000
1.24000000,0.36008305,0.36399705,0.20095637,0.07496354,0.38223577,0.36475629,0.18393750,0.06907044,0.14567501,0.19248063,0.13748063,0.05500000
1.26000000,0.35878720,0.36399903,0.20187018,0.07534359,0.38108070,0.36492422,0.18466096,0.06933412,0.14307645,0.18975040,0.13475040,0.05500000
1.28000000,0.35752778,0.36398331,0.20276827,0.07572064,0.37995947,0.36507352,0.18537235,0.06959466,0.14054555,0.18709192,0.13209192,0.05500000
1.30000000,0.35630355,0.36395086,0.20365085,0.07609474,0.37887090,0.36520509,0.18607189,0.06985212,0.13808007,0.18450293,0.12950293,0.05500000
1.32000000,0.35511334,0.36390259,0.20451811,0.07646595,0.37781390,0.36531980,0.18675975,0.07010656,0.13567785,0.18198124,0.12698124,0.05500000
1.34000000,0.35395602,0.36383939,0.20537028,0.07683432,0.37678737,0.36541845,0.18743614,0.07035804,0.13333681,0.17952474,0.12452474,0.05500000
1.36000000,0.35283048,0.36376209,0.20620755,0.07719988,0.37579030,0.36550185,0.18810124,0.07060661,0.13105496,0.17713142,0.12213142,0.05500000
1.38000000,0.35173570,0.36367149,0.20703012,0.07756269,0.37482169,0.36557074,0.18875524,0.07085234,0.12883037,0.17508240,0.12008240,0.05500000
1.40000000,0.35067065,0.36356837,0.20783820,0.07792278,0.37388058,0.36562584,0.18939831,0.07109527,0.12666122,0.17321836,0.11821836,0.05500000
1.42000000,0.34963437,0.36345345,0.20863198,0.07828021,0.37296607,0.36566785,0.19003063,0.07133545,0.12454571,0.17140411,0.11640411,0.05500000
1.44000000,0.34862592,0.36332742,0.20941166,0.07863500,0.37207726,0.36569743,0.19065238,0.07157293,0.12248216,0.16963801,0.11463801,0.05500000
1.46000000,0.34764442,0.36319095,0.21017742,0.07898721,0.37121330,0.36571521,0.19126371,0.07180777,0.12046891,0.16791851,0.11291851,0.05500000
1.48000000,0.34668900,0.36304468,0.21092947,0.07933686,0.37037339,0.36572180,0.19186480,0.07204001,0.11850440,0.16624410,0.11124410,0.05500000
1.50000000,0.34575882,0.36288920,0.21166799,0.07968399,0.36955673,0.36571777,0.19245581,0.07226968,0.11658709,0.16461334,0.10961334,0.05500000
1.52000000,0.34485310,0.36272510,0.21239316,0.08002864,0.36876257,0.36570368,0.19303689,0.07249685,0.11471553,0.16302484,0.10802484,0.05500000
1.54000000,0.34397105,0.36255293,0.21310518,0.08037084,0.36799018,0.36568006,0.19360821,0.07272155,0.11288830,0.16147724,0.10647724,0.05500000
1.56000000,0.34311194,0.36237320,0.21380423,0.08071063,0.36723885,0.36564742,0.19416991,0.07294382,0.11110406,0.15996926,0.10496926,0.05500000
1.58000000,0.34227506,0.36218642,0.21449049,0.08104803,0.36650791,0.36560624,0.19472214,0.07316370,0.10936149,0.15849966,0.10349966,0.05500000
1.60000000,0.34145971,0.36199307,0.21516414,0.08138308,0.36579672,0.36555699,0.19526506,0.07338124,0.10765933,0.15706722,0.10206722,0.05500000
1.62000000,0.34066524,0.36179359,0.21582536,0.08171581,0.36510463,0.36550011,0.19579880,0.07359646,0.10599637,0.15567081,0.10067081,0.05500000
1.64000000,0.33989100,0.36158843,0.21647432,0.08204624,0.36443105,0.36543602,0.19632352,0.07380942,0.10437144,0.15430929,0.09930929,0.05500000
1.66000000,0.33913639,0.36137799,0.21711122,0.08237441,0.36377539,0.36536513,0.19683934,0.07402014,0.10278341,0.15298161,0.09798161,0.05500000
1.68000000,0.33840079,0.36116266,0.21773621,0.08270034,0.36313710,0.36528783,0.19734641,0.07422866,0.10123119,0.15168671,0.09668671,0.05500000
1.70000000,0.33768365,0.36094282,0.21834947,0.08302406,0.36251562,0.36520450,0.19784487,0.07443501,0.09971373,0.15042361,0.09542361,0.05500000
1.72000000,0.33698441,0.36071883,0.21895117,0.08334559,0.36191045,0.36511548,0.19833484,0.07463924,0.09823002,0.14919134,0.09419134,0.05500000
1.74000000,0.33630253,0.36049101,0.21954149,0.08366497,0.36132107,0.36502111,0.19881645,0.07484137,0.09677908,0.14798896,0.09298896,0.05500000
1.76000000,0.33563751,0.36025971,0.22012058,0.08398220,0.36074700,0.36492172,0.19928985,0.07504144,0.09535997,0.14681559,0.09181559,0.05500000
1.78000000,0.33498884,0.36002521,0.22068862,0.08429733,0.36018777,0.36481762,0.19975515,0.07523947,0.09397178,0.14567035,0.09067035,0.05500000
1.80000000,0.33435604,0.35978782,0.22124577,0.08461037,0.35964293,0.36470910,0.20021247,0.07543550,0.09261362,0.14455242,0.08955242,0.05500000
1.82000000,0.33373866,0.35954781,0.22179219,0.08492134,0.35911204,0.36459645,0.20066195,0.07562956,0.09128464,0.14346098,0.08846098,0.05500000
1.84000000,0.33313624,0.35930544,0.22232805,0.08523027,0.35859468,0.36447994,0.20110370,0.07582168,0.08998404,0.14239525,0.08739525,0.05500000
1.86000000,0.33254835,0.35906097,0.22285350,0.08553718,0.35809045,0.36435983,0.20153784,0.07601188,0.08871100,0.14135449,0.08635449,0.05500000
1.88000000,0.33197457,0.35881463,0.22336871,0.08584208,0.35759895,0.36423635,0.20196449,0.07620020,0.08746478,0.14033797,0.08533797,0.05500000
1.90000000,0.33141451,0.35856666,0.22387382,0.08614501,0.35711980,0.36410976,0.20238377,0.07638667,0.08624461,0.13934498,0.08434498,0.05500000
1.92000000,0.33086777,0.35831725,0.22436901,0.08644598,0.35665264,0.36398026,0.20279579,0.07657131,0.08504980,0.13837484,0.08337484,0.05500000
1.94000000,0.33033397,0.35806663,0.22485441,0.08674500,0.35619582,0.36384938,0.20320066,0.07675414,0.08387964,0.13742457,0.08242457,0.05500000
1.96000000,0.32981274,0.35781498,0.22533018,0.08704210,0.35574554,0.36372078,0.20359848,0.07693520,0.08273346,0.13648734,0.08148734,0.05500000
1.98000000,0.32930374,0.35756249,0.22579647,0.08733730,0.35530148,0.36359469,0.20398934,0.07711449,0.08161063,0.13556251,0.08056251,0.05500000
2.00000000,0.32880663,0.35730933,0.22625343,0.08763062,0.35486354,0.36347106,0.20437334,0.07729205,0.08051050,0.13464994,0.07964994,0.05500000
2.02000000,0.32832107,0.35705566,0.22670121,0.08792206,0.35443167,0.36334987,0.20475058,0.07746789,0.07943247,0.13374948,0.07874948,0.05500000
2.04000000,0.32784674,0.35680165,0.22713995,0.08821166,0.35400577,0.36323107,0.20512114,0.07764202,0.07837596,0.13286097,0.07786097,0.05500000
2.06000000,0.32738333,0.35654744,0.22756980,0.08849943,0.35358578,0.36311463,0.20548512,0.07781448,0.07734040,0.13198426,0.07698426,0.05500000
2.08000000,0.32693055,0.35629318,0.22799089,0.08878538,0.35317161,0.36300051,0.20584260,0.07798527,0.07632523,0.13111921,0.07611921,0.05500000
2.10000000,0.32648811,0.35603899,0.22840338,0.08906953,0.35276320,0.36288869,0.20619369,0.07815442,0.07532993,0.13026566,0.07526566,0.05500000
2.12000000,0.32605572,0.35578500,0.22880739,0.08935190,0.35236047,0.36277912,0.20653846,0.07832195,0.07435396,0.12942347,0.07442347,0.05500000
2.14000000,0.32563311,0.35553132,0.22920307,0.08963250,0.35196334,0.36267177,0.20687701,0.07848788,0.07339685,0.12859250,0.07359250,0.05500000
2.16000000,0.32522002,0.35527809,0.22959055,0.08991134,0.35157174,0.36256661,0.20720943,0.07865222,0.07245809,0.12777259,0.07277259,0.05500000
2.18000000,0.32481619,0.35502539,0.22996997,0.09018845,0.35118561,0.36246360,0.20753581,0.07881499,0.07153722,0.12696360,0.07196360,0.05500000
2.20000000,0.32442138,0.35477332,0.23034146,0.09046384,0.35080486,0.36236271,0.20785622,0.07897621,0.07063379,0.12616539,0.07116539,0.05500000
2.22000000,0.32403534,0.35452199,0.23070515,0.09073752,0.35042942,0.36226390,0.20817077,0.07913591,0.06974735,0.12537783,0.07037783,0.05500000
2.24000000,0.32365785,0.35427149,0.23106116,0.09100950,0.35005923,0.36216715,0.20847953,0.07929409,0.06887747,0.12460076,0.06960076,0.05500000
2.26000000,0.32328867,0.35402188,0.23140964,0.09127981,0.34969422,0.36207241,0.20878258,0.07945078,0.06802374,0.12383405,0.06883405,0.05500000
2.28000000,0.32292760,0.35377326,0.23175069,0.09154845,0.34933431,0.36197966,0.20908003,0.07960600,0.06718576,0.12307756,0.06807756,0.05500000
2.30000000,0.32257441,0.35352570,0.23208446,0.09181543,0.34897944,0.36188887,0.20937194,0.07975975,0.06636313,0.12233117,0.06733117,0.05500000
2.32000000,0.32222890,0.35327926,0.23241105,0.09208078,0.34862954,0.36180000,0.20965840,0.07991207,0.06555548,0.12159472,0.06659472,0.05500000
2.34000000,0.32189088,0.35303402,0.23273060,0.09234450,0.34828454,0.36171301,0.20993949,0.08006296,0.06476244,0.12086809,0.06586809,0.05500000
2.36000000,0.32156015,0.35279003,0.23304322,0.09260660,0.34794437,0.36162789,0.21021530,0.08021245,0.06398364,0.12015115,0.06515115,0.05500000
2.38000000,0.32123652,0.35254735,0.23334903,0.09286710,0.34760897,0.36154459,0.21048589,0.08036055,0.06321876,0.11944376,0.06444376,0.05500000
2.40000000,0.32091980,0.35230603,0.23364815,0.09312602,0.34727827,0.36146309,0.21075136,0.08050727,0.06246743,0.11874580,0.06374580,0.05500000
2.42000000,0.32060983,0.35206612,0.23394069,0.09338335,0.34695221,0.36138336,0.21101179,0.08065264,0.06172936,0.11805713,0.06305713,0.05500000
2.44000000,0.32030644,0.35182768,0.23422677,0.09363912,0.34663073,0.36130536,0.21126724,0.08079668,0.06100420,0.11737764,0.06237764,0.05500000
2.46000000,0.32000944,0.35159073,0.23450649,0.09389334,0.34631376,0.36122907,0.21151779,0.08093939,0.06029166,0.11670719,0.06170719,0.05500000
2.48000000,0.31971869,0.35135533,0.23477997,0.09414601,0.34600123,0.36115445,0.21176353,0.08108079,0.05959144,0.11604566,0.06104566,0.05500000
2.50000000,0.31943403,0.35112150,0.23504732,0.09439715,0.34569309,0.36108149,0.21200452,0.08122090,0.05890325,0.11539293,0.06039293,0.05500000
2.52000000,0.31915530,0.35088929,0.23530864,0.09464677,0.34538927,0.36101014,0.21224084,0.08135974,0.05822679,0.11474887,0.05974887,0.05500000
2.54000000,0.31888235,0.35065872,0.23556405,0.09489489,0.34508972,0.36094039,0.21247257,0.08149732,0.05756181,0.11411338,0.05911338,0.05500000
2.56000000,0.31861505,0.35042982,0.23581364,0.09514150,0.34479438,0.36087219,0.21269977,0.08163366,0.05690803,0.11348632,0.05848632,0.05500000
2.58000000,0.31835324,0.35020262,0.23605751,0.09538662,0.34450318,0.36080554,0.21292252,0.08176877,0.05626520,0.11286758,0.05786758,0.05500000
2.60000000,0.31809680,0.34997715,0.23629578,0.09563027,0.34421606,0.36074038,0.21314089,0.08190266,0.05563306,0.11225705,0.05725705,0.05500000
2.62000000,0.31784560,0.34975342,0.23652854,0.09587245,0.34393297,0.36067671,0.21335495,0.08203536,0.05501136,0.11165460,0.05665460,0.05500000
2.64000000,0.31759950,0.34953145,0.23675588,0.09611317,0.34365386,0.36061450,0.21356477,0.08216687,0.05439987,0.11106014,0.05606014,0.05500000
2.66000000,0.31735838,0.34931127,0.23697791,0.09635245,0.34337866,0.36055371,0.21377041,0.08229722,0.05379836,0.11047354,0.05547354,0.05500000
2.68000000,0.31712211,0.34909289,0.23719472,0.09659028,0.34310732,0.36049432,0.21397195,0.08242641,0.05320660,0.10989470,0.05489470,0.05500000
2.70000000,0.31689059,0.34887632,0.23740640,0.09682669,0.34283979,0.36043631,0.21416944,0.08255446,0.05262438,0.10932350,0.05432350,0.05500000
2.72000000,0.31666370,0.34866157,0.23761306,0.09706168,0.34257601,0.36037965,0.21436296,0.08268138,0.05205147,0.10875985,0.05375985,0.05500000
2.74000000,0.31644131,0.34844866,0.23781477,0.09729526,0.34231592,0.36032431,0.21455257,0.08280720,0.05148768,0.10820362,0.05320362,0.05500000
2.76000000,0.31622334,0.34823759,0.23801163,0.09752744,0.34205948,0.36027028,0.21473833,0.08293191,0.05093280,0.10765472,0.05265472,0.05500000
2.78000000,0.31600966,0.34802838,0.23820373,0.09775823,0.34180663,0.36021752,0.21492031,0.08305554,0.05038663,0.10711305,0.05211305,0.05500000
2.80000000,0.31580019,0.34782103,0.23839115,0.09798764,0.34155732,0.36016601,0.21509857,0.08317810,0.04984899,0.10657850,0.05157850,0.05500000
2.82000000,0.31559481,0.34761554,0.23857398,0.09821567,0.34131149,0.36011573,0.21527317,0.08329960,0.04931969,0.10605097,0.05105097,0.05500000
2.84000000,0.31539343,0.34741191,0.23875232,0.09844234,0.34106911,0.36006666,0.21544418,0.08342005,0.04879854,0.10553036,0.05053036,0.05500000
2.86000000,0.31519596,0.34721016,0.23892622,0.09866765,0.34083012,0.36001877,0.21561164,0.08353948,0.04828537,0.10501657,0.05001657,0.05500000
2.88000000,0.31500230,0.34701028,0.23909580,0.09889162,0.34059446,0.35997204,0.21577562,0.08365788,0.04778001,0.10450951,0.04950951,0.05500000
2.90000000,0.31481237,0.34681227,0.23926111,0.09911425,0.34036210,0.35992644,0.21593618,0.08377528,0.04728230,0.10400908,0.04900908,0.05500000
2.92000000,0.31462608,0.34661614,0.23942224,0.09933554,0.34013298,0.35988196,0.21609337,0.08389168,0.04679206,0.10351518,0.04851518,0.05500000
2.94000000,0.31444334,0.34642187,0.23957928,0.09955552,0.33990706,0.35983858,0.21624726,0.08400710,0.04630915,0.10302773,0.04802773,0.05500000
2.96000000,0.31426407,0.34622947,0.23973229,0.09977418,0.33968429,0.35979627,0.21639789,0.08412156,0.04583340,0.10254662,0.04754662,0.05500000
2.98000000,0.31408819,0.34603893,0.23988135,0.09999153,0.33946462,0.35975501,0.21654533,0.08423505,0.04536467,0.10207178,0.04707178,0.05500000
3.00000000,0.31391562,0.34585025,0.24002654,0.10020759,0.33924801,0.35971477,0.21668962,0.08434760,0.04490280,0.10160310,0.04660310,0.05500000
3.02000000,0.31374629,0.34566343,0.24016793,0.10042236,0.33903442,0.35967555,0.21683082,0.08445921,0.04450047,0.10114050,0.04614050,0.05500000
3.04000000,0.31358012,0.34547845,0.24030559,0.10063584,0.33882380,0.35963732,0.21696898,0.08456990,0.04412906,0.10068390,0.04568390,0.05500000
3.06000000,0.31341704,0.34529532,0.24043959,0.10084805,0.33861610,0.35960006,0.21710416,0.08467968,0.04376075,0.10023321,0.04523321,0.05500000
3.08000000,0.31325698,0.34511403,0.24057001,0.10105899,0.33841129,0.35956375,0.21723640,0.08478856,0.04339554,0.09978833,0.04478833,0.05500000
3.10000000,0.31309986,0.34493456,0.24069691,0.10126867,0.33820932,0.35952837,0.21736576,0.08489655,0.04303340,0.09934920,0.04434920,0.05500000
3.12000000,0.31294564,0.34475691,0.24082036,0.10147710,0.33801016,0.35949391,0.21749228,0.08500366,0.04267432,0.09891572,0.04391572,0.05500000
3.14000000,0.31279423,0.34458107,0.24094042,0.10168428,0.33781375,0.35946034,0.21761601,0.08510990,0.04231829,0.09848782,0.04348782,0.05500000
3.16000000,0.31264557,0.34440703,0.24105716,0.10189023,0.33762006,0.35942764,0.21773701,0.08521529,0.04196528,0.09806541,0.04306541,0.05500000
3.18000000,0.31249961,0.34423479,0.24117065,0.10209494,0.33742906,0.35939580,0.21785531,0.08531983,0.04161529,0.09764842,0.04264842,0.05500000
3.20000000,0.31235629,0.34406433,0.24128095,0.10229843,0.33724069,0.35936480,0.21797097,0.08542353,0.04126829,0.09723677,0.04223677,0.05500000
3.22000000,0.31221553,0.34389564,0.24138812,0.10250071,0.33705493,0.35933455,0.21808411,0.08552641,0.04092427,0.09683038,0.04183038,0.05500000
3.24000000,0.31207730,0.34372871,0.24149222,0.10270178,0.33687173,0.35930452,0.21819528,0.08562847,0.04058321,0.09642918,0.04142918,0.05500000
3.26000000,0.31194153,0.34356353,0.24159331,0.10290164,0.33669105,0.35927465,0.21830457,0.08572973,0.04024509,0.09603309,0.04103309,0.05500000
3.28000000,0.31180816,0.34340008,0.24169145,0.10310031,0.33651288,0.35924494,0.21841200,0.08583018,0.03990989,0.09564205,0.04064205,0.05500000
3.30000000,0.31167715,0.34323837,0.24178669,0.10329779,0.33633716,0.35921540,0.21851760,0.08592984,0.03957759,0.09525600,0.04025600,0.05500000
3.32000000,0.31154845,0.34307837,0.24187911,0.10349408,0.33616387,0.35918602,0.21862139,0.08602872,0.03924818,0.09487486,0.03987486,0.05500000
3.34000000,0.31142199,0.34292006,0.24196874,0.10368920,0.33599297,0.35915680,0.21872341,0.08612682,0.03892163,0.09449857,0.03949857,0.05500000
3.36000000,0.31129774,0.34276345,0.24205565,0.10388315,0.33582443,0.35912774,0.21882367,0.08622416,0.03859793,0.09412706,0.03912706,0.05500000
3.38000000,0.31117565,0.34260851,0.24213989,0.10407594,0.33565821,0.35909885,0.21892221,0.08632074,0.03827706,0.09376027,0.03876027,0.05500000
3.40000000,0.31105566,0.34245524,0.24222152,0.10426758,0.33549429,0.35907011,0.21901904,0.08641656,0.03795898,0.09339813,0.03839813,0.05500000
3.42000000,0.31093774,0.34230362,0.24230058,0.10445806,0.33533263,0.35904153,0.21911420,0.08651164,0.03764370,0.09304058,0.03804058,0.05500000
3.44000000,0.31082184,0.34215363,0.24237713,0.10464740,0.33517320,0.35901311,0.21920770,0.08660599,0.03733117,0.09268757,0.03768757,0.05500000
3.46000000,0.31070791,0.34200526,0.24245121,0.10483561,0.33501597,0.35898485,0.21929957,0.08669961,0.03702139,0.09233902,0.03733902,0.05500000
3.48000000,0.31059592,0.34185851,0.24252289,0.10502268,0.33486091,0.35895675,0.21938984,0.08679250,0.03671433,0.09199488,0.03699488,0.05500000
3.50000000,0.31048583,0.34171334,0.24259220,0.10520863,0.33470799,0.35892880,0.21947853,0.08688469,0.03640997,0.09165510,0.03665510,0.05500000
3.52000000,0.31037758,0.34156976,0.24265919,0.10539346,0.33455717,0.35890100,0.21956566,0.08697616,0.03610829,0.09131960,0.03631960,0.05500000
3.54000000,0.31027115,0.34142775,0.24272392,0.10557718,0.33440844,0.35887336,0.21965126,0.08706694,0.03580927,0.09098833,0.03598833,0.05500000
3.56000000,0.31016650,0.34128729,0.24278642,0.10575980,0.33426175,0.35884588,0.21973534,0.08715703,0.03551289,0.09066124,0.03566124,0.05500000
3.58000000,0.31006358,0.34114837,0.24284674,0.10594131,0.33411709,0.35881855,0.21981793,0.08724643,0.03521913,0.09033827,0.03533827,0.05500000
3.60000000,0.30996236,0.34101097,0.24290493,0.10612173,0.33397442,0.35879137,0.21989905,0.08733515,0.03492796,0.09001936,0.03501936,0.05500000
3.62000000,0.30986281,0.34087509,0.24296104,0.10630106,0.33383372,0.35876435,0.21997872,0.08742321,0.03463936,0.08970445,0.03470445,0.05500000
3.64000000,0.30976490,0.34074070,0.24301509,0.10647931,0.33369496,0.35873747,0.22005697,0.08751060,0.03435332,0.08939351,0.03439351,0.05500000
3.66000000,0.30966858,0.34060779,0.24306715,0.10665649,0.33355811,0.35871075,0.22013382,0.08759733,0.03406981,0.08908646,0.03408646,0.05500000
3.68000000,0.30957382,0.34047635,0.24311724,0.10683259,0.33342314,0.35868417,0.22020928,0.08768341,0.03378880,0.08878326,0.03378326,0.05500000
3.70000000,0.30948060,0.34034636,0.24316541,0.10700763,0.33329003,0.35865775,0.22028337,0.08776885,0.03351029,0.08848385,0.03348385,0.05500000
3.72000000,0.30938888,0.34021781,0.24321169,0.10718161,0.33315875,0.35863147,0.22035612,0.08785365,0.03323424,0.08818819,0.03318819,0.05500000
3.74000000,0.30929864,0.34009069,0.24325614,0.10735454,0.33302928,0.35860535,0.22042755,0.08793782,0.03296065,0.08789623,0.03289623,0.05500000
3.76000000,0.30920983,0.33996497,0.24329878,0.10752642,0.33290159,0.35857937,0.22049767,0.08802137,0.03268947,0.08760791,0.03260791,0.05500000
3.78000000,0.30912243,0.33984065,0.24333966,0.10769726,0.33277566,0.35855353,0.22056651,0.08810430,0.03242070,0.08732318,0.03232318,0.05500000
3.80000000,0.30903642,0.33971771,0.24337881,0.10786706,0.33265146,0.35852784,0.22063408,0.08818662,0.03215431,0.08704200,0.03204200,0.05500000
3.82000000,0.30895176,0.33959614,0.24341627,0.10803583,0.33252897,0.35850230,0.22070040,0.08826833,0.03189029,0.08676431,0.03176431,0.05500000
3.84000000,0.30886843,0.33947592,0.24345207,0.10820358,0.33240816,0.35847690,0.22076550,0.08834944,0.03162861,0.08649008,0.03149008,0.05500000
3.86000000,0.30878640,0.33935705,0.24348625,0.10837031,0.33228901,0.35845165,0.22082938,0.08842996,0.03136924,0.08621925,0.03121925,0.05500000
3.88000000,0.30870564,0.33923949,0.24351885,0.10853602,0.33217150,0.35842654,0.22089207,0.08850989,0.03111218,0.08595178,0.03095178,0.05500000
3.90000000,0.30862614,0.33912325,0.24354989,0.10870072,0.33205560,0.35840157,0.22095359,0.08858924,0.03085739,0.08568762,0.03068762,0.05500000
3.92000000,0.30854786,0.33900830,0.24357941,0.10886442,0.33194130,0.35837674,0.22101395,0.08866801,0.03060486,0.08542673,0.03042673,0.05500000
3.94000000,0.30847078,0.33889464,0.24360745,0.10902713,0.33182856,0.35835206,0.22107316,0.08874622,0.03035458,0.08516906,0.03016906,0.05500000
3.96000000,0.30839488,0.33878224,0.24363404,0.10918884,0.33171737,0.35832751,0.22113126,0.08882386,0.03010650,0.08491457,0.02991457,0.05500000
3.98000000,0.30832014,0.33867110,0.24365920,0.10934956,0.33160771,0.35830311,0.22118824,0.08890094,0.02986063,0.08466322,0.02966322,0.05500000
4.00000000,0.30824652,0.33856120,0.24368297,0.10950930,0.33149955,0.35827884,0.22124414,0.08897747,0.02961693,0.08441497,0.02941497,0.05500000
4.02000000,0.30817402,0.33845253,0.24370538,0.10966806,0.33139288,0.35825471,0.22129896,0.08905345,0.02937539,0.08416976,0.02916976,0.05500000
4.04000000,0.30810260,0.33834507,0.24372646,0.10982586,0.33128766,0.35823072,0.22135272,0.08912889,0.02913599,0.08392757,0.02892757,0.05500000
4.06000000,0.30803226,0.33823882,0.24374624,0.10998268,0.33118389,0.35820687,0.22140545,0.08920379,0.02889870,0.08368835,0.02868835,0.05500000
4.08000000,0.30796295,0.33813375,0.24376475,0.11013855,0.33108154,0.35818315,0.22145714,0.08927816,0.02866352,0.08345206,0.02845206,0.05500000
4.10000000,0.30789468,0.33802986,0.24378201,0.11029346,0.33098059,0.35815957,0.22150782,0.08935201,0.02843041,0.08321866,0.02821866,0.05500000
4.12000000,0.30782741,0.33792712,0.24379806,0.11044741,0.33088103,0.35813613,0.22155751,0.08942533,0.02819936,0.08298811,0.02798811,0.05500000
4.14000000,0.30776113,0.33782554,0.24381291,0.11060043,0.33078282,0.35811282,0.22160622,0.08949814,0.02797034,0.08276038,0.02776038,0.05500000
4.16000000,0.30769582,0.33772509,0.24382660,0.11075250,0.33068596,0.35808964,0.22165396,0.08957044,0.02774335,0.08253542,0.02753542,0.05500000
4.18000000,0.30763145,0.33762576,0.24383916,0.11090363,0.33059042,0.35806660,0.22170074,0.08964223,0.02751837,0.08231320,0.02731320,0.05500000
4.20000000,0.30756803,0.33752754,0.24385060,0.11105384,0.33049619,0.35804369,0.22174659,0.08971353,0.02729536,0.08209368,0.02709368,0.05500000
4.22000000,0.30750551,0.33743042,0.24386096,0.11120311,0.33040325,0.35802091,0.22179152,0.08978432,0.02707432,0.08187682,0.02687682,0.05500000
4.24000000,0.30744390,0.33733438,0.24387025,0.11135147,0.33031158,0.35799827,0.22183553,0.08985463,0.02685522,0.08166260,0.02666260,0.05500000
4.26000000,0.30738316,0.33723941,0.24387851,0.11149891,0.33022115,0.35797575,0.22187865,0.08992445,0.02663805,0.08145096,0.02645096,0.05500000
4.28000000,0.30732329,0.33714550,0.24388576,0.11164544,0.33013197,0.35795336,0.22192088,0.08999379,0.02642279,0.08124189,0.02624189,0.05500000
4.30000000,0.30726427,0.33705264,0.24389202,0.11179107,0.33004399,0.35793111,0.22196225,0.09006265,0.02620943,0.08103533,0.02603533,0.05500000
4.32000000,0.30720609,0.33696082,0.24389731,0.11193579,0.32995722,0.35790898,0.22200276,0.09013104,0.02599793,0.08083127,0.02583127,0.05500000
4.34000000,0.30714872,0.33687002,0.24390165,0.11207961,0.32987163,0.35788698,0.22204242,0.09019896,0.02578829,0.08062967,0.02562967,0.05500000
4.36000000,0.30709215,0.33678022,0.24390508,0.11222255,0.32978721,0.35786511,0.22208126,0.09026642,0.02558049,0.08043048,0.02543048,0.05500000
4.38000000,0.30703638,0.33669143,0.24390760,0.11236459,0.32970394,0.35784336,0.22211928,0.09033342,0.02537450,0.08023369,0.02523369,0.05500000
4.40000000,0.30698138,0.33660363,0.24390924,0.11250576,0.32962180,0.35782175,0.22215649,0.09039997,0.02517032,0.08003925,0.02503925,0.05500000
4.42000000,0.30692713,0.33651680,0.24391003,0.11264604,0.32954077,0.35780025,0.22219290,0.09046607,0.02496793,0.07984714,0.02484714,0.05500000
4.44000000,0.30687364,0.33643093,0.24390997,0.11278546,0.32946085,0.35777889,0.22222854,0.09053172,0.02476730,0.07965733,0.02465733,0.05500000
4.46000000,0.30682087,0.33634602,0.24390910,0.11292400,0.32938202,0.35775765,0.22226340,0.09059693,0.02456843,0.07946978,0.02446978,0.05500000
4.48000000,0.30676883,0.33626205,0.24390743,0.11306168,0.32930425,0.35773653,0.22229751,0.09066171,0.02437129,0.07928446,0.02428446,0.05500000
4.50000000,0.30671750,0.33617902,0.24390498,0.11319851,0.32922755,0.35771553,0.22233087,0.09072605,0.02417586,0.07910135,0.02410135,0.05500000
4.52000000,0.30666685,0.33609690,0.24390177,0.11333448,0.32915188,0.35769466,0.22236350,0.09078996,0.02398214,0.07892041,0.02392041,0.05500000
4.54000000,0.30661690,0.33601569,0.24389782,0.11346959,0.32907724,0.35767391,0.22239540,0.09085345,0.02379011,0.07874162,0.02374162,0.05500000
4.56000000,0.30656761,0.33593538,0.24389315,0.11360387,0.32900361,0.35765328,0.22242658,0.09091652,0.02359974,0.07856494,0.02356494,0.05500000
4.58000000,0.30651898,0.33585595,0.24388777,0.11373730,0.32893098,0.35763277,0.22245707,0.09097918,0.02341103,0.07839035,0.02339035,0.05500000
4.60000000,0.30647099,0.33577741,0.24388170,0.11386990,0.32885934,0.35761238,0.22248686,0.09104142,0.02322396,0.07821782,0.02321782,0.05500000
4.62000000,0.30642365,0.33569973,0.24387496,0.11400167,0.32878866,0.35759212,0.22251597,0.09110325,0.02303851,0.07804732,0.02304732,0.05500000
4.64000000,0.30637692,0.33562290,0.24386757,0.11413261,0.32871894,0.35757197,0.22254442,0.09116467,0.02285466,0.07787882,0.02287882,0.05500000
4.66000000,0.30633081,0.33554693,0.24385954,0.11426272,0.32865016,0.35755194,0.22257220,0.09122570,0.02267240,0.07771230,0.02271230,0.05500000
4.68000000,0.30628531,0.33547178,0.24385089,0.11439202,0.32858231,0.35753203,0.22259933,0.09128633,0.02249173,0.07754773,0.02254773,0.05500000
4.70000000,0.30624040,0.33539747,0.24384163,0.11452051,0.32851538,0.35751223,0.22262582,0.09134657,0.02231261,0.07738509,0.02238509,0.05500000
4.72000000,0.30619607,0.33532397,0.24383178,0.11464818,0.32844935,0.35749256,0.22265168,0.09140641,0.02213503,0.07722435,0.02222435,0.05500000
4.74000000,0.30615231,0.33525127,0.24382136,0.11477505,0.32838422,0.35747299,0.22267692,0.09146587,0.02195899,0.07706548,0.02206548,0.05500000
4.76000000,0.30610912,0.33517938,0.24381038,0.11490113,0.32831996,0.35745355,0.22270154,0.09152495,0.02178447,0.07690846,0.02190846,0.05500000
4.78000000,0.30606648,0.33510827,0.24379885,0.11502640,0.32825656,0.35743422,0.22272557,0.09158365,0.02161144,0.07675326,0.02175326,0.05500000
4.80000000,0.30602439,0.33503794,0.24378679,0.11515088,0.32819402,0.35741500,0.22274900,0.09164197,0.02143990,0.07659986,0.02159986,0.05500000
4.82000000,0.30598283,0.33496837,0.24377422,0.11527458,0.32813233,0.35739590,0.22277185,0.09169993,0.02126984,0.07644824,0.02144824,0.05500000
4.84000000,0.30594179,0.33489957,0.24376114,0.11539749,0.32807146,0.35737691,0.22279412,0.09175751,0.02110124,0.07629837,0.02129837,0.05500000
4.86000000,0.30590128,0.33483151,0.24374758,0.11551963,0.32801141,0.35735804,0.22281583,0.09181473,0.02093408,0.07615022,0.02115022,0.05500000
4.88000000,0.30586127,0.33476420,0.24373354,0.11564099,0.32795216,0.35733928,0.22283698,0.09187158,0.02076835,0.07600378,0.02100378,0.05500000
4.90000000,0.30582177,0.33469762,0.24371903,0.11576158,0.32789371,0.35732062,0.22285758,0.09192808,0.02060404,0.07585903,0.02085903,0.05500000
4.92000000,0.30578276,0.33463176,0.24370408,0.11588140,0.32783605,0.35730208,0.22287764,0.09198423,0.02044113,0.07571593,0.02071593,0.05500000
4.94000000,0.30574423,0.33456662,0.24368869,0.11600047,0.32777916,0.35728366,0.22289717,0.09204002,0.02027962,0.07557447,0.02057447,0.05500000
4.96000000,0.30570618,0.33450218,0.24367287,0.11611877,0.32772303,0.35726534,0.22291617,0.09209546,0.02011948,0.07543463,0.02043463,0.05500000
4.98000000,0.30566859,0.33443844,0.24365664,0.11623632,0.32766765,0.35724713,0.22293467,0.09215056,0.01996070,0.07529638,0.02029638,0.05500000
5.00000000,0.30563147,0.33437539,0.24364001,0.11635313,0.32761301,0.35722903,0.22295265,0.09220531,0.01980328,0.07515971,0.02015971,0.05500000
5.02000000,0.30559481,0.33431302,0.24362299,0.11646918,0.32755911,0.35721104,0.22297013,0.09225973,0.01964720,0.07502458,0.02002458,0.05500000
5.04000000,0.30555859,0.33425133,0.24360559,0.11658450,0.32750592,0.35719315,0.22298712,0.09231381,0.01949244,0.07489099,0.01989099,0.05500000
5.06000000,0.30552281,0.33419029,0.24358782,0.11669908,0.32745344,0.35717538,0.22300363,0.09236755,0.01933900,0.07475891,0.01975891,0.05500000
5.08000000,0.30548746,0.33412992,0.24356970,0.11681293,0.32740166,0.35715771,0.22301966,0.09242097,0.01918685,0.07462832,0.01962832,0.05500000
5.10000000,0.30545253,0.33407019,0.24355123,0.11692605,0.32735058,0.35714014,0.22303522,0.09247406,0.01903600,0.07449920,0.01949920,0.05500000
5.12000000,0.30541803,0.33401111,0.24353242,0.11703844,0.32730017,0.35712269,0.22305032,0.09252682,0.01888642,0.07437153,0.01937153,0.05500000
5.14000000,0.30538394,0.33395265,0.24351329,0.11715012,0.32725043,0.35710534,0.22306497,0.09257926,0.01873810,0.07424530,0.01924530,0.05500000
5.16000000,0.30535025,0.33389483,0.24349384,0.11726108,0.32720136,0.35708809,0.22307916,0.09263139,0.01859104,0.07412048,0.01912048,0.05500000
5.18000000,0.30531697,0.33383762,0.24347409,0.11737132,0.32715294,0.35707095,0.22309292,0.09268320,0.01844522,0.07399705,0.01899705,0.05500000
5.20000000,0.30528408,0.33378102,0.24345404,0.11748086,0.32710516,0.35705391,0.22310624,0.09273469,0.01830063,0.07387500,0.01887500,0.05500000
5.22000000,0.30525157,0.33372503,0.24343371,0.11758969,0.32705801,0.35703697,0.22311914,0.09278588,0.01815725,0.07375430,0.01875430,0.05500000
5.24000000,0.30521945,0.33366963,0.24341310,0.11769782,0.32701149,0.35702014,0.22313162,0.09283676,0.01801508,0.07363495,0.01863495,0.05500000
5.26000000,0.30518770,0.33361482,0.24339222,0.11780526,0.32696558,0.35700341,0.22314368,0.09288733,0.01787410,0.07351692,0.01851692,0.05500000
5.28000000,0.30515633,0.33356059,0.24337108,0.11791200,0.32692028,0.35698678,0.22315533,0.09293760,0.01773431,0.07340019,0.01840019,0.05500000
5.30000000,0.30512531,0.33350694,0.24334969,0.11801806,0.32687559,0.35697025,0.22316659,0.09298757,0.01759569,0.07328475,0.01828475,0.05500000
5.32000000,0.30509466,0.33345386,0.24332806,0.11812343,0.32683148,0.35695383,0.22317745,0.09303725,0.01745823,0.07317058,0.01817058,0.05500000
5.34000000,0.30506436,0.33340134,0.24330619,0.11822812,0.32678795,0.35693750,0.22318792,0.09308663,0.01732192,0.07305767,0.01805767,0.05500000
5.36000000,0.30503440,0.33334937,0.24328410,0.11833213,0.32674500,0.35692127,0.22319801,0.09313572,0.01718675,0.07294599,0.01794599,0.05500000
5.38000000,0.30500479,0.33329795,0.24326179,0.11843547,0.32670261,0.35690515,0.22320773,0.09318452,0.01705271,0.07283553,0.01783553,0.05500000
5.40000000,0.30497552,0.33324707,0.24323927,0.11853814,0.32666078,0.35688912,0.22321707,0.09323303,0.01691979,0.07272628,0.01772628,0.05500000
5.42000000,0.30494658,0.33319673,0.24321655,0.11864014,0.32661950,0.35687319,0.22322605,0.09328126,0.01678797,0.07261822,0.01761822,0.05500000
5.44000000,0.30491797,0.33314691,0.24319363,0.11874148,0.32657876,0.35685736,0.22323467,0.09332921,0.01665726,0.07251133,0.01751133,0.05500000
5.46000000,0.30488968,0.33309762,0.24317053,0.11884217,0.32653856,0.35684162,0.22324294,0.09337688,0.01652763,0.07240559,0.01740559,0.05500000
5.48000000,0.30486171,0.33304884,0.24314725,0.11894220,0.32649888,0.35682598,0.22325086,0.09342427,0.01639907,0.07230100,0.01730100,0.05500000
5.50000000,0.30483405,0.33300058,0.24312379,0.11904158,0.32645973,0.35681044,0.22325845,0.09347138,0.01627159,0.07219754,0.01719754,0.05500000
5.52000000,0.30480670,0.33295282,0.24310017,0.11914031,0.32642108,0.35679500,0.22326569,0.09351823,0.01614516,0.07209519,0.01709519,0.05500000
5.54000000,0.30477966,0.33290555,0.24307639,0.11923840,0.32638295,0.35677965,0.22327260,0.09356480,0.01601978,0.07199394,0.01699394,0.05500000
5.56000000,0.30475292,0.33285878,0.24305245,0.11933585,0.32634531,0.35676439,0.22327919,0.09361111,0.01589544,0.07189377,0.01689377,0.05500000
5.58000000,0.30472647,0.33281249,0.24302837,0.11943267,0.32630816,0.35674923,0.22328546,0.09365715,0.01577212,0.07179467,0.01679467,0.05500000
5.60000000,0.30470031,0.33276669,0.24300415,0.11952885,0.32627149,0.35673416,0.22329142,0.09370293,0.01564983,0.07169663,0.01669663,0.05500000
5.62000000,0.30467444,0.33272136,0.24297979,0.11962441,0.32623530,0.35671919,0.22329706,0.09374845,0.01552854,0.07159963,0.01659963,0.05500000
5.64000000,0.30464886,0.33267650,0.24295531,0.11971934,0.32619959,0.35670431,0.22330240,0.09379371,0.01540826,0.07150366,0.01650366,0.05500000
5.66000000,0.30462355,0.33263210,0.24293070,0.11981365,0.32616433,0.35668952,0.22330744,0.09383871,0.01528896,0.07140870,0.01640870,0.05500000
5.68000000,0.30459852,0.33258816,0.24290598,0.11990734,0.32612954,0.35667483,0.22331218,0.09388346,0.01517065,0.07131475,0.01631475,0.05500000
5.70000000,0.30457377,0.33254467,0.24288115,0.12000042,0.32609519,0.35666022,0.22331664,0.09392795,0.01505331,0.07122178,0.01622178,0.05500000
5.72000000,0.30454928,0.33250163,0.24285621,0.12009289,0.32606129,0.35664571,0.22332080,0.09397220,0.01493694,0.07112979,0.01612979,0.05500000
5.74000000,0.30452505,0.33245903,0.24283117,0.12018475,0.32602783,0.35663129,0.22332469,0.09401619,0.01482152,0.07103876,0.01603876,0.05500000
5.76000000,0.30450108,0.33241687,0.24280604,0.12027601,0.32599480,0.35661696,0.22332830,0.09405994,0.01470704,0.07094868,0.01594868,0.05500000
5.78000000,0.30447737,0.33237514,0.24278082,0.12036666,0.32596220,0.35660272,0.22333164,0.09410345,0.01459351,0.07085954,0.01585954,0.05500000
5.80000000,0.30445392,0.33233384,0.24275552,0.12045673,0.32593001,0.35658856,0.22333471,0.09414671,0.01448090,0.07077132,0.01577132,0.05500000
5.82000000,0.30443071,0.33229296,0.24273013,0.12054620,0.32589824,0.35657450,0.22333752,0.09418974,0.01436921,0.07068402,0.01568402,0.05500000
5.84000000,0.30440775,0.33225249,0.24270467,0.12063508,0.32586688,0.35656053,0.22334007,0.09423253,0.01425844,0.07059762,0.01559762,0.05500000
5.86000000,0.30438504,0.33221244,0.24267915,0.12072337,0.32583592,0.35654664,0.22334236,0.09427508,0.01414857,0.07051211,0.01551211,0.05500000
5.88000000,0.30436256,0.33217280,0.24265356,0.12081109,0.32580536,0.35653284,0.22334440,0.09431739,0.01403960,0.07042748,0.01542748,0.05500000
5.90000000,0.30434032,0.33213356,0.24262790,0.12089822,0.32577519,0.35651913,0.22334620,0.09435947,0.01393151,0.07034372,0.01534372,0.05500000
5.92000000,0.30431831,0.33209471,0.24260220,0.12098478,0.32574541,0.35650551,0.22334775,0.09440133,0.01382431,0.07026081,0.01526081,0.05500000
5.94000000,0.30429654,0.33205626,0.24257644,0.12107077,0.32571601,0.35649197,0.22334907,0.09444295,0.01371797,0.07017875,0.01517875,0.05500000
5.96000000,0.30427499,0.33201820,0.24255063,0.12115618,0.32568698,0.35647852,0.22335015,0.09448435,0.01361251,0.07009752,0.01509752,0.05500000
5.98000000,0.30425366,0.33198052,0.24252478,0.12124104,0.32565832,0.35646515,0.22335101,0.09452552,0.01350789,0.07001712,0.01501712,0.05500000
6.00000000,0.30423256,0.33194322,0.24249890,0.12132533,0.32563003,0.35645187,0.22335163,0.09456647,0.01340413,0.06993753,0.01493753,0.05500000
6.02000000,0.30421168,0.33190629,0.24247297,0.12140906,0.32560210,0.35643867,0.22335203,0.09460720,0.01330121,0.06985874,0.01485874,0.05500000
6.04000000,0.30419101,0.33186974,0.24244702,0.12149224,0.32557452,0.35642556,0.22335222,0.09464770,0.01319912,0.06978074,0.01478074,0.05500000
6.06000000,0.30417055,0.33183355,0.24242104,0.12157486,0.32554725,0.35641253,0.22335223,0.09468799,0.01309786,0.06970345,0.01470345,0.05500000
6.08000000,0.30415030,0.33179773,0.24239503,0.12165694,0.32552012,0.35639959,0.22335223,0.09472806,0.01299741,0.06962657,0.01462657,0.05500000
6.10000000,0.30413026,0.33176226,0.24236901,0.12173847,0.32549312,0.35638673,0.22335223,0.09476792,0.01291518,0.06955008,0.01455008,0.05500000
6.12000000,0.30411043,0.33172715,0.24234297,0.12181946,0.32546626,0.35637395,0.22335223,0.09480756,0.01283505,0.06947397,0.01447397,0.05500000
6.14000000,0.30409079,0.33169238,0.24231691,0.12189991,0.32543953,0.35636125,0.22335223,0.09484699,0.01275528,0.06939826,0.01439826,0.05500000
6.16000000,0.30407136,0.33165797,0.24229085,0.12197983,0.32541293,0.35634864,0.22335223,0.09488621,0.01267588,0.06932293,0.01432293,0.05500000
6.18000000,0.30405212,0.33162389,0.24226478,0.12205921,0.32538646,0.35633610,0.22335223,0.09492521,0.01259685,0.06924798,0.01424798,0.05500000
6.20000000,0.30403308,0.33159015,0.24223870,0.12213806,0.32536012,0.35632365,0.22335223,0.09496400,0.01251819,0.06917341,0.01417341,0.05500000
6.22000000,0.30401423,0.33155675,0.24221263,0.12221639,0.32533391,0.35631128,0.22335223,0.09500259,0.01243989,0.06909922,0.01409922,0.05500000
6.24000000,0.30399556,0.33152368,0.24218656,0.12229420,0.32530783,0.35629899,0.22335223,0.09504096,0.01236197,0.06902541,0.01402541,0.05500000
6.26000000,0.30397709,0.33149093,0.24216050,0.12237148,0.32528187,0.35628677,0.22335223,0.09507913,0.01228441,0.06895198,0.01395198,0.05500000
6.28000000,0.30395880,0.33145851,0.24213444,0.12244825,0.32525604,0.35627464,0.22335223,0.09511709,0.01220722,0.06887892,0.01387892,0.05500000
6.30000000,0.30394069,0.33142640,0.24210840,0.12252451,0.32523035,0.35626259,0.22335223,0.09515484,0.01213040,0.06880624,0.01380624,0.05500000
6.32000000,0.30392276,0.33139462,0.24208237,0.12260025,0.32520477,0.35625061,0.22335223,0.09519239,0.01205396,0.06873392,0.01373392,0.05500000
6.34000000,0.30390501,0.33136314,0.24205636,0.12267549,0.32517933,0.35623872,0.22335223,0.09522973,0.01197788,0.06866198,0.01366198,0.05500000
6.36000000,0.30388744,0.33133197,0.24203037,0.12275023,0.32515400,0.35622690,0.22335223,0.09526687,0.01190217,0.06859040,0.01359040,0.05500000
6.38000000,0.30387003,0.33130111,0.24200440,0.12282446,0.32512881,0.35621515,0.22335223,0.09530381,0.01182684,0.06851919,0.01351919,0.05500000
6.40000000,0.30385280,0.33127055,0.24197845,0.12289819,0.32510374,0.35620349,0.22335223,0.09534055,0.01175187,0.06844834,0.01344834,0.05500000
6.42000000,0.30383574,0.33124028,0.24195254,0.12297143,0.32507879,0.35619190,0.22335223,0.09537708,0.01167728,0.06837786,0.01337786,0.05500000
6.44000000,0.30381885,0.33121032,0.24192665,0.12304418,0.32505396,0.35618039,0.22335223,0.09541342,0.01160306,0.06830774,0.01330774,0.05500000
6.46000000,0.30380212,0.33118064,0.24190080,0.12311644,0.32502926,0.35616895,0.22335223,0.09544956,0.01152921,0.06823798,0.01323798,0.05500000
6.48000000,0.30378555,0.33115125,0.24187498,0.12318822,0.32500468,0.35615759,0.22335223,0.09548550,0.01145573,0.06816857,0.01316857,0.05500000
6.50000000,0.30376915,0.33112215,0.24184920,0.12325951,0.32498022,0.35614631,0.22335223,0.09552124,0.01138262,0.06809952,0.01309952,0.05500000
6.52000000,0.30375290,0.33109333,0.24182345,0.12333032,0.32495588,0.35613510,0.22335223,0.09555679,0.01130988,0.06803083,0.01303083,0.05500000
6.54000000,0.30373682,0.33106478,0.24179775,0.12340065,0.32493166,0.35612396,0.22335223,0.09559215,0.01123752,0.06796249,0.01296249,0.05500000
6.56000000,0.30372088,0.33103652,0.24177209,0.12347051,0.32490757,0.35611290,0.22335223,0.09562731,0.01116552,0.06789450,0.01289450,0.05500000
6.58000000,0.30370511,0.33100852,0.24174647,0.12353990,0.32488359,0.35610191,0.22335223,0.09566228,0.01109390,0.06782686,0.01282686,0.05500000
6.60000000,0.30368948,0.33098080,0.24172091,0.12360882,0.32485973,0.35609099,0.22335223,0.09569705,0.01102264,0.06775957,0.01275957,0.05500000
6.62000000,0.30367400,0.33095334,0.24169539,0.12367728,0.32483599,0.35608015,0.22335223,0.09573164,0.01095175,0.06769263,0.01269263,0.05500000
6.64000000,0.30365867,0.33092614,0.24166992,0.12374527,0.32481236,0.35606938,0.22335223,0.09576603,0.01088124,0.06762603,0.01262603,0.05500000
6.66000000,0.30364349,0.33089921,0.24164450,0.12381280,0.32478886,0.35605868,0.22335223,0.09580024,0.01081109,0.06755978,0.01255978,0.05500000
6.68000000,0.30362845,0.33087253,0.24161914,0.12387988,0.32476547,0.35604805,0.22335223,0.09583425,0.01074131,0.06749386,0.01249386,0.05500000
6.70000000,0.30361356,0.33084611,0.24159383,0.12394650,0.32474219,0.35603749,0.22335223,0.09586808,0.01067190,0.06742829,0.01242829,0.05500000
6.72000000,0.30359880,0.33081994,0.24156859,0.12401267,0.32471904,0.35602701,0.22335223,0.09590173,0.01060286,0.06736306,0.01236306,0.05500000
6.74000000,0.30358419,0.33079402,0.24154340,0.12407840,0.32469599,0.35601659,0.22335223,0.09593519,0.01053418,0.06729816,0.01229816,0.05500000
6.76000000,0.30356972,0.33076834,0.24151827,0.12414367,0.32467307,0.35600625,0.22335223,0.09596846,0.01046587,0.06723360,0.01223360,0.05500000
6.78000000,0.30355538,0.33074291,0.24149320,0.12420851,0.32465025,0.35599597,0.22335223,0.09600155,0.01039793,0.06716937,0.01216937,0.05500000
6.80000000,0.30354117,0.33071772,0.24146820,0.12427290,0.32462755,0.35598576,0.22335223,0.09603445,0.01033035,0.06710548,0.01210548,0.05500000
6.82000000,0.30352710,0.33069277,0.24144326,0.12433686,0.32460497,0.35597563,0.22335223,0.09606718,0.01026313,0.06704191,0.01204191,0.05500000
6.84000000,0.30351316,0.33066806,0.24141839,0.12440038,0.32458249,0.35596556,0.22335223,0.09609972,0.01019628,0.06697868,0.01197868,0.05500000
6.86000000,0.30349936,0.33064358,0.24139359,0.12446348,0.32456013,0.35595556,0.22335223,0.09613208,0.01012980,0.06691577,0.01191577,0.05500000
6.88000000,0.30348568,0.33061933,0.24136886,0.12452614,0.32453788,0.35594563,0.22335223,0.09616427,0.01006367,0.06685319,0.01185319,0.05500000
6.90000000,0.30347213,0.33059531,0.24134419,0.12458837,0.32451574,0.35593576,0.22335223,0.09619627,0.00999791,0.06679094,0.01179094,0.05500000
6.92000000,0.30345870,0.33057151,0.24131960,0.12465019,0.32449371,0.35592596,0.22335223,0.09622810,0.00993251,0.06672900,0.01172900,0.05500000
6.94000000,0.30344540,0.33054794,0.24129508,0.12471158,0.32447179,0.35591623,0.22335223,0.09625975,0.00986747,0.06666739,0.01166739,0.05500000
6.96000000,0.30343222,0.33052459,0.24127064,0.12477255,0.32444998,0.35590657,0.22335223,0.09629123,0.00980279,0.06660610,0.01160610,0.05500000
6.98000000,0.30341917,0.33050145,0.24124627,0.12483311,0.32442828,0.35589697,0.22335223,0.09632253,0.00973847,0.06654513,0.01154513,0.05500000
7.00000000,0.30340623,0.33047854,0.24122198,0.12489325,0.32440668,0.35588744,0.22335223,0.09635365,0.00967450,0.06648447,0.01148447,0.05500000
7.02000000,0.30339342,0.33045584,0.24119776,0.12495299,0.32438520,0.35587797,0.22335223,0.09638460,0.00961089,0.06642413,0.01142413,0.05500000
7.04000000,0.30338072,0.33043335,0.24117362,0.12501231,0.32436382,0.35586857,0.22335223,0.09641538,0.00954764,0.06636411,0.01136411,0.05500000
7.06000000,0.30336814,0.33041106,0.24114956,0.12507124,0.32434255,0.35585923,0.22335223,0.09644599,0.00948474,0.06630440,0.01130440,0.05500000
7.08000000,0.30335567,0.33038899,0.24112559,0.12512975,0.32432139,0.35584996,0.22335223,0.09647643,0.00942220,0.06624500,0.01124500,0.05500000
7.10000000,0.30334332,0.33036712,0.24110169,0.12518787,0.32430033,0.35584075,0.22335223,0.09650670,0.00936001,0.06618590,0.01118590,0.05500000
7.12000000,0.30333108,0.33034546,0.24107787,0.12524559,0.32427938,0.35583160,0.22335223,0.09653680,0.00929817,0.06612712,0.01112712,0.05500000
7.14000000,0.30331895,0.33032399,0.24105414,0.12530292,0.32425853,0.35582252,0.22335223,0.09656673,0.00923669,0.06606864,0.01106864,0.05500000
7.16000000,0.30330693,0.33030272,0.24103049,0.12535985,0.32423779,0.35581350,0.22335223,0.09659649,0.00917555,0.06601047,0.01101047,0.05500000
7.18000000,0.30329502,0.33028165,0.24100693,0.12541639,0.32421715,0.35580454,0.22335223,0.09662608,0.00911476,0.06595260,0.01095260,0.05500000
7.20000000,0.30328322,0.33026078,0.24098345,0.12547255,0.32419661,0.35579565,0.22335223,0.09665552,0.00905432,0.06589504,0.01089504,0.05500000
7.22000000,0.30327153,0.33024009,0.24096006,0.12552832,0.32417618,0.35578681,0.22335223,0.09668478,0.00899423,0.06583777,0.01083777,0.05500000
7.24000000,0.30325994,0.33021960,0.24093675,0.12558370,0.32415585,0.35577804,0.22335223,0.09671388,0.00893449,0.06578081,0.01078081,0.05500000
7.26000000,0.30324846,0.33019929,0.24091354,0.12563871,0.32413562,0.35576933,0.22335223,0.09674282,0.00887508,0.06572414,0.01072414,0.05500000
7.28000000,0.30323708,0.33017917,0.24089041,0.12569334,0.32411549,0.35576068,0.22335223,0.09677160,0.00881603,0.06566777,0.01066777,0.05500000
7.30000000,0.30322580,0.33015924,0.24086736,0.12574759,0.32409547,0.35575209,0.22335223,0.09680021,0.00875731,0.06561169,0.01061169,0.05500000
7.32000000,0.30321463,0.33013949,0.24084441,0.12580147,0.32407554,0.35574356,0.22335223,0.09682867,0.00869894,0.06555591,0.01055591,0.05500000
7.34000000,0.30320355,0.33011991,0.24082155,0.12585499,0.32405572,0.35573509,0.22335223,0.09685696,0.00864090,0.06550042,0.01050042,0.05500000
7.36000000,0.30319257,0.33010052,0.24079878,0.12590813,0.32403599,0.35572668,0.22335223,0.09688509,0.00858321,0.06544522,0.01044522,0.05500000
7.38000000,0.30318169,0.33008130,0.24077610,0.12596090,0.32401637,0.35571833,0.22335223,0.09691307,0.00852586,0.06539031,0.01039031,0.05500000
7.40000000,0.30317091,0.33006226,0.24075351,0.12601332,0.32399684,0.35571004,0.22335223,0.09694089,0.00846884,0.06533569,0.01033569,0.05500000
7.42000000,0.30316023,0.33004339,0.24073101,0.12606537,0.32397741,0.35570181,0.22335223,0.09696855,0.00841215,0.06528136,0.01028136,0.05500000
7.44000000,0.30314964,0.33002470,0.24070861,0.12611706,0.32395808,0.35569363,0.22335223,0.09699606,0.00835580,0.06522731,0.01022731,0.05500000
7.46000000,0.30313914,0.33000617,0.24068630,0.12616840,0.32393885,0.35568552,0.22335223,0.09702341,0.00829979,0.06517354,0.01017354,0.05500000
7.48000000,0.30312874,0.32998781,0.24066408,0.12621938,0.32391971,0.35567746,0.22335223,0.09705060,0.00824410,0.06512006,0.01012006,0.05500000
7.50000000,0.30311842,0.32996961,0.24064195,0.12627001,0.32390067,0.35566945,0.22335223,0.09707765,0.00818875,0.06506686,0.01006686,0.05500000
7.52000000,0.30310820,0.32995158,0.24061992,0.12632029,0.32388173,0.35566151,0.22335223,0.09710454,0.00813373,0.06501393,0.01001393,0.05500000
7.54000000,0.30309807,0.32993371,0.24059799,0.12637022,0.32386288,0.35565362,0.22335223,0.09713127,0.00807903,0.06496129,0.00996129,0.05500000
7.56000000,0.30308803,0.32991601,0.24057615,0.12641981,0.32384412,0.35564579,0.22335223,0.09715786,0.00802466,0.06490892,0.00990892,0.05500000
7.58000000,0.30307808,0.32989846,0.24055440,0.12646906,0.32382546,0.35563801,0.22335223,0.09718430,0.00797062,0.06485683,0.00985683,0.05500000
7.60000000,0.30306821,0.32988107,0.24053275,0.12651796,0.32380690,0.35563029,0.22335223,0.09721058,0.00791690,0.06480501,0.00980501,0.05500000
7.62000000,0.30305844,0.32986384,0.24051120,0.12656653,0.32378843,0.35562262,0.22335223,0.09723672,0.00786351,0.06475347,0.00975347,0.05500000
7.64000000,0.30304874,0.32984676,0.24048974,0.12661476,0.32377005,0.35561501,0.22335223,0.09726271,0.00781043,0.06470219,0.00970219,0.05500000
7.66000000,0.30303913,0.32982983,0.24046838,0.12666266,0.32375176,0.35560746,0.22335223,0.09728855,0.00775768,0.06465119,0.00965119,0.05500000
7.68000000,0.30302961,0.32981306,0.24044711,0.12671022,0.32373357,0.35559996,0.22335223,0.09731424,0.00770525,0.06460046,0.00960046,0.05500000
7.70000000,0.30302017,0.32979643,0.24042594,0.12675746,0.32371547,0.35559251,0.22335223,0.09733979,0.00765313,0.06454999,0.00954999,0.05500000
7.72000000,0.30301081,0.32977995,0.24040487,0.12680436,0.32369746,0.35558511,0.22335223,0.09736520,0.00760133,0.06449979,0.00949979,0.05500000
7.74000000,0.30300153,0.32976362,0.24038390,0.12685094,0.32367954,0.35557777,0.22335223,0.09739046,0.00754985,0.06444986,0.00944986,0.05500000
7.76000000,0.30299234,0.32974744,0.24036302,0.12689720,0.32366171,0.35557049,0.22335223,0.09741557,0.00749868,0.06440018,0.00940018,0.05500000
7.78000000,0.30298322,0.32973140,0.24034224,0.12694314,0.32364398,0.35556325,0.22335223,0.09744054,0.00744782,0.06435077,0.00935077,0.05500000
7.80000000,0.30297418,0.32971550,0.24032156,0.12698876,0.32362633,0.35555607,0.22335223,0.09746537,0.00739727,0.06430163,0.00930163,0.05500000
7.82000000,0.30296522,0.32969974,0.24030098,0.12703406,0.32360877,0.35554894,0.22335223,0.09749006,0.00734704,0.06425274,0.00925274,0.05500000
7.84000000,0.30295634,0.32968412,0.24028049,0.12707905,0.32359130,0.35554186,0.22335223,0.09751461,0.00729711,0.06420411,0.00920411,0.05500000
7.86000000,0.30294753,0.32966864,0.24026010,0.12712372,0.32357392,0.35553484,0.22335223,0.09753902,0.00724749,0.06415573,0.00915573,0.05500000
7.88000000,0.30293880,0.32965330,0.24023981,0.12716808,0.32355662,0.35552786,0.22335223,0.09756329,0.00719817,0.06410762,0.00910762,0.05500000
7.90000000,0.30293015,0.32963809,0.24021962,0.12721214,0.32353942,0.35552094,0.22335223,0.09758742,0.00714916,0.06405975,0.00905975,0.05500000
7.92000000,0.30292157,0.32962301,0.24019953,0.12725589,0.32352230,0.35551406,0.22335223,0.09761141,0.00710046,0.06401214,0.00901214,0.05500000
7.94000000,0.30291306,0.32960807,0.24017953,0.12729933,0.32350526,0.35550724,0.22335223,0.09763527,0.00705205,0.06396479,0.00896479,0.05500000
7.96000000,0.30290463,0.32959326,0.24015964,0.12734247,0.32348832,0.35550047,0.22335223,0.09765899,0.00700394,0.06391768,0.00891768,0.05500000
7.98000000,0.30289627,0.32957858,0.24013984,0.12738531,0.32347146,0.35549375,0.22335223,0.09768257,0.00695614,0.06387082,0.00887082,0.05500000
8.00000000,0.30288798,0.32956403,0.24012014,0.12742785,0.32345468,0.35548707,0.22335223,0.09770602,0.00690863,0.06382421,0.00882421,0.05500000
8.02000000,0.30287976,0.32954961,0.24010054,0.12747010,0.32343799,0.35548045,0.22335223,0.09772933,0.00686142,0.06377785,0.00877785,0.05500000
8.04000000,0.30287161,0.32953531,0.24008103,0.12751205,0.32342139,0.35547387,0.22335223,0.09775251,0.00681450,0.06373174,0.00873174,0.05500000
8.06000000,0.30286353,0.32952114,0.24006163,0.12755370,0.32340486,0.35546735,0.22335223,0.09777556,0.00676787,0.06368586,0.00868586,0.05500000
8.08000000,0.30285552,0.32950709,0.24004232,0.12759507,0.32338843,0.35546087,0.22335223,0.09779847,0.00672154,0.06364024,0.00864024,0.05500000
8.10000000,0.30284758,0.32949316,0.24002311,0.12763615,0.32337207,0.35545444,0.22335223,0.09782126,0.00667550,0.06359485,0.00859485,0.05500000
8.12000000,0.30283970,0.32947935,0.24000400,0.12767694,0.32335580,0.35544806,0.22335223,0.09784391,0.00662975,0.06354970,0.00854970,0.05500000
8.14000000,0.30283190,0.32946567,0.23998499,0.12771744,0.32333961,0.35544172,0.22335223,0.09786644,0.00658428,0.06350480,0.00850480,0.05500000
8.16000000,0.30282415,0.32945210,0.23996608,0.12775767,0.32332351,0.35543544,0.22335223,0.09788883,0.00653910,0.06346013,0.00846013,0.05500000
8.18000000,0.30281648,0.32943865,0.23994726,0.12779761,0.32330748,0.35542920,0.22335223,0.09791109,0.00649421,0.06341570,0.00841570,0.05500000
8.20000000,0.30280887,0.32942532,0.23992854,0.12783727,0.32329154,0.35542300,0.22335223,0.09793323,0.00644960,0.06337151,0.00837151,0.05500000
8.22000000,0.30280132,0.32941211,0.23990992,0.12787665,0.32327567,0.35541686,0.22335223,0.09795524,0.00640527,0.06332755,0.00832755,0.05500000
8.24000000,0.30279384,0.32939900,0.23989140,0.12791576,0.32325989,0.35541076,0.22335223,0.09797712,0.00636123,0.06328382,0.00828382,0.05500000
8.26000000,0.30278642,0.32938601,0.23987297,0.12795460,0.32324419,0.35540470,0.22335223,0.09799888,0.00631746,0.06324033,0.00824033,0.05500000
8.28000000,0.30277906,0.32937314,0.23985465,0.12799316,0.32322857,0.35539869,0.22335223,0.09802051,0.00627397,0.06319707,0.00819707,0.05500000
8.30000000,0.30277176,0.32936037,0.23983641,0.12803145,0.32321303,0.35539273,0.22335223,0.09804202,0.00623076,0.06315403,0.00815403,0.05500000
8.32000000,0.30276453,0.32934772,0.23981828,0.12806948,0.32319756,0.35538681,0.22335223,0.09806340,0.00618782,0.06311123,0.00811123,0.05500000
8.34000000,0.30275735,0.32933517,0.23980024,0.12810723,0.32318218,0.35538094,0.22335223,0.09808466,0.00614516,0.06306866,0.00806866,0.05500000
8.36000000,0.30275024,0.32932273,0.23978230,0.12814473,0.32316687,0.35537511,0.22335223,0.09810580,0.00610277,0.06302631,0.00802631,0.05500000
8.38000000,0.30274319,0.32931040,0.23976446,0.12818195,0.32315164,0.35536932,0.22335223,0.09812681,0.00606065,0.06298418,0.00798418,0.05500000
8.40000000,0.30273619,0.32929817,0.23974671,0.12821892,0.32313649,0.35536358,0.22335223,0.09814770,0.00601880,0.06294229,0.00794229,0.05500000
8.42000000,0.30272926,0.32928605,0.23972906,0.12825563,0.32312141,0.35535788,0.22335223,0.09816848,0.00597722,0.06290061,0.00790061,0.05500000
8.44000000,0.30272238,0.32927403,0.23971151,0.12829208,0.32310641,0.35535223,0.22335223,0.09818913,0.00593590,0.06285916,0.00785916,0.05500000
8.46000000,0.30271556,0.32926212,0.23969405,0.12832828,0.32309149,0.35534662,0.22335223,0.09820966,0.00589485,0.06281792,0.00781792,0.05500000
8.48000000,0.30270879,0.32925031,0.23967669,0.12836422,0.32307665,0.35534105,0.22335223,0.09823007,0.00585407,0.06277691,0.00777691,0.05500000
8.50000000,0.30270208,0.32923859,0.23965942,0.12839990,0.32306188,0.35533553,0.22335223,0.09825037,0.00581354,0.06273612,0.00773612,0.05500000
8.52000000,0.30269543,0.32922698,0.23964225,0.12843534,0.32304718,0.35533004,0.22335223,0.09827055,0.00577328,0.06269554,0.00769554,0.05500000
8.54000000,0.30268883,0.32921547,0.23962517,0.12847053,0.32303256,0.35532460,0.22335223,0.09829061,0.00573328,0.06265518,0.00765518,0.05500000
8.56000000,0.30268229,0.32920405,0.23960819,0.12850547,0.32301801,0.35531921,0.22335223,0.09831055,0.00569354,0.06261503,0.00761503,0.05500000
8.58000000,0.30267580,0.32919273,0.23959130,0.12854016,0.32300354,0.35531385,0.22335223,0.09833038,0.00565406,0.06257510,0.00757510,0.05500000
8.60000000,0.30266937,0.32918151,0.23957451,0.12857461,0.32298914,0.35530853,0.22335223,0.09835010,0.00561483,0.06253539,0.00753539,0.05500000
8.62000000,0.30266299,0.32917038,0.23955781,0.12860882,0.32297482,0.35530326,0.22335223,0.09836970,0.00557585,0.06249588,0.00749588,0.05500000
8.64000000,0.30265666,0.32915935,0.23954120,0.12864278,0.32296056,0.35529803,0.22335223,0.09838918,0.00553713,0.06245659,0.00745659,0.05500000
8.66000000,0.30265039,0.32914841,0.23952469,0.12867651,0.32294638,0.35529283,0.22335223,0.09840855,0.00549866,0.06241750,0.00741750,0.05500000
8.68000000,0.30264416,0.32913757,0.23950827,0.12871000,0.32293227,0.35528768,0.22335223,0.09842781,0.00546044,0.06237862,0.00737862,0.05500000
8.70000000,0.30263799,0.32912681,0.23949195,0.12874325,0.32291824,0.35528257,0.22335223,0.09844696,0.00542247,0.06233996,0.00733996,0.05500000
8.72000000,0.30263187,0.32911615,0.23947571,0.12877627,0.32290427,0.35527750,0.22335223,0.09846600,0.00538475,0.06230149,0.00730149,0.05500000
8.74000000,0.30262580,0.32910557,0.23945957,0.12880906,0.32289038,0.35527247,0.22335223,0.09848492,0.00534728,0.06226324,0.00726324,0.05500000
8.76000000,0.30261978,0.32909509,0.23944352,0.12884161,0.32287656,0.35526747,0.22335223,0.09850374,0.00531004,0.06222519,0.00722519,0.05500000
8.78000000,0.30261380,0.32908469,0.23942757,0.12887393,0.32286280,0.35526252,0.22335223,0.09852244,0.00527306,0.06218734,0.00718734,0.05500000
8.80000000,0.30260788,0.32907438,0.23941170,0.12890603,0.32284912,0.35525761,0.22335223,0.09854104,0.00523631,0.06214969,0.00714969,0.05500000
8.82000000,0.30260201,0.32906416,0.23939593,0.12893790,0.32283551,0.35525273,0.22335223,0.09855953,0.00519981,0.06211225,0.00711225,0.05500000
8.84000000,0.30259618,0.32905402,0.23938025,0.12896954,0.32282197,0.35524789,0.22335223,0.09857791,0.00516354,0.06207500,0.00707500,0.05500000
8.86000000,0.30259040,0.32904397,0.23936466,0.12900096,0.32280849,0.35524310,0.22335223,0.09859618,0.00512752,0.06203796,0.00703796,0.05500000
8.88000000,0.30258467,0.32903400,0.23934916,0.12903216,0.32279509,0.35523834,0.22335223,0.09861435,0.00509173,0.06200111,0.00700111,0.05500000
8.90000000,0.30257899,0.32902412,0.23933375,0.12906314,0.32278175,0.35523361,0.22335223,0.09863241,0.00505617,0.06196446,0.00696446,0.05500000
8.92000000,0.30257335,0.32901432,0.23931843,0.12909390,0.32276848,0.35522893,0.22335223,0.09865037,0.00502086,0.06192801,0.00692801,0.05500000
8.94000000,0.30256776,0.32900460,0.23930320,0.12912444,0.32275528,0.35522428,0.22335223,0.09866822,0.00498577,0.06189175,0.00689175,0.05500000
8.96000000,0.30256221,0.32899496,0.23928806,0.12915477,0.32274214,0.35521967,0.22335223,0.09868596,0.00495091,0.06185568,0.00685568,0.05500000
8.98000000,0.30255671,0.32898540,0.23927300,0.12918488,0.32272907,0.35521509,0.22335223,0.09870360,0.00491629,0.06181981,0.00681981,0.05500000
9.00000000,0.30255126,0.32897593,0.23925804,0.12921477,0.32271607,0.35521056,0.22335223,0.09872114,0.00488189,0.06178413,0.00678413,0.05500000
9.02000000,0.30254585,0.32896653,0.23924317,0.12924446,0.32270314,0.35520606,0.22335223,0.09873858,0.00484773,0.06174864,0.00674864,0.05500000
9.04000000,0.30254048,0.32895721,0.23922838,0.12927394,0.32269027,0.35520159,0.22335223,0.09875591,0.00481379,0.06171335,0.00671335,0.05500000
9.06000000,0.30253516,0.32894796,0.23921368,0.12930320,0.32267746,0.35519716,0.22335223,0.09877314,0.00478007,0.06167824,0.00667824,0.05500000
9.08000000,0.30252988,0.32893880,0.23919907,0.12933226,0.32266473,0.35519277,0.22335223,0.09879028,0.00474658,0.06164332,0.00664332,0.05500000
9.10000000,0.30252464,0.32892971,0.23918454,0.12936111,0.32265205,0.35518841,0.22335223,0.09880731,0.00471331,0.06160858,0.00660858,0.05500000
9.12000000,0.30251944,0.32892069,0.23917010,0.12938976,0.32263944,0.35518409,0.22335223,0.09882424,0.00468026,0.06157403,0.00657403,0.05500000
9.14000000,0.30251429,0.32891175,0.23915575,0.12941821,0.32262690,0.35517980,0.22335223,0.09884107,0.00464743,0.06153967,0.00653967,0.05500000
9.16000000,0.30250918,0.32890289,0.23914148,0.12944645,0.32261442,0.35517555,0.22335223,0.09885780,0.00461482,0.06150549,0.00650549,0.05500000
9.18000000,0.30250411,0.32889409,0.23912730,0.12947450,0.32260200,0.35517133,0.22335223,0.09887444,0.00458243,0.06147150,0.00647150,0.05500000
9.20000000,0.30249908,0.32888537,0.23911321,0.12950234,0.32258965,0.35516715,0.22335223,0.09889097,0.00455025,0.06143769,0.00643769,0.05500000
9.22000000,0.30249409,0.32887673,0.23909920,0.12952999,0.32257736,0.35516300,0.22335223,0.09890741,0.00451829,0.06140405,0.00640405,0.05500000
9.24000000,0.30248914,0.32886815,0.23908527,0.12955744,0.32256513,0.35515889,0.22335223,0.09892376,0.00448654,0.06137060,0.00637060,0.05500000
9.26000000,0.30248423,0.32885964,0.23907143,0.12958469,0.32255296,0.35515480,0.22335223,0.09894000,0.00445500,0.06133733,0.00633733,0.05500000
9.28000000,0.30247937,0.32885121,0.23905767,0.12961175,0.32254086,0.35515076,0.22335223,0.09895615,0.00442368,0.06130424,0.00630424,0.05500000
9.30000000,0.30247454,0.32884284,0.23904400,0.12963862,0.32252882,0.35514674,0.22335223,0.09897221,0.00439256,0.06127132,0.00627132,0.05500000
9.32000000,0.30246975,0.32883454,0.23903041,0.12966530,0.32251684,0.35514276,0.22335223,0.09898817,0.00436166,0.06123859,0.00623859,0.05500000
9.34000000,0.30246499,0.32882631,0.23901690,0.12969179,0.32250492,0.35513881,0.22335223,0.09900404,0.00433096,0.06120602,0.00620602,0.05500000
9.36000000,0.30246028,0.32881815,0.23900348,0.12971809,0.32249306,0.35513490,0.22335223,0.09901982,0.00430046,0.06117363,0.00617363,0.05500000
9.38000000,0.30245560,0.32881006,0.23899013,0.12974420,0.32248126,0.35513101,0.22335223,0.09903550,0.00427018,0.06114142,0.00614142,0.05500000
9.40000000,0.30245097,0.32880203,0.23897687,0.12977013,0.32246952,0.35512716,0.22335223,0.09905109,0.00424009,0.06110938,0.00610938,0.05500000
9.42000000,0.30244636,0.32879407,0.23896369,0.12979588,0.32245784,0.35512335,0.22335223,0.09906658,0.00421021,0.06107751,0.00607751,0.05500000
9.44000000,0.30244180,0.32878617,0.23895059,0.12982144,0.32244622,0.35511956,0.22335223,0.09908199,0.00418053,0.06104581,0.00604581,0.05500000
9.46000000,0.30243727,0.32877834,0.23893757,0.12984681,0.32243466,0.35511580,0.22335223,0.09909730,0.00415105,0.06101428,0.00601428,0.05500000
9.48000000,0.30243278,0.32877057,0.23892464,0.12987201,0.32242316,0.35511208,0.22335223,0.09911253,0.00412177,0.06098293,0.00598293,0.05500000
9.50000000,0.30242833,0.32876287,0.23891178,0.12989703,0.32241172,0.35510839,0.22335223,0.09912766,0.00409268,0.06095174,0.00595174,0.05500000
9.52000000,0.30242391,0.32875522,0.23889900,0.12992187,0.32240034,0.35510473,0.22335223,0.09914271,0.00406379,0.06092071,0.00592071,0.05500000
9.54000000,0.30241952,0.32874764,0.23888630,0.12994653,0.32238901,0.35510110,0.22335223,0.09915766,0.00403510,0.06088986,0.00588986,0.05500000
9.56000000,0.30241517,0.32874013,0.23887368,0.12997102,0.32237774,0.35509750,0.22335223,0.09917253,0.00400660,0.06085917,0.00585917,0.05500000
9.58000000,0.30241086,0.32873267,0.23886114,0.12999533,0.32236653,0.35509393,0.22335223,0.09918731,0.00397830,0.06082864,0.00582864,0.05500000
9.60000000,0.30240658,0.32872527,0.23884868,0.13001947,0.32235538,0.35509039,0.22335223,0.09920200,0.00395018,0.06079828,0.00579828,0.05500000
9.62000000,0.30240233,0.32871794,0.23883629,0.13004344,0.32234428,0.35508688,0.22335223,0.09921661,0.00392226,0.06076808,0.00576808,0.05500000
9.64000000,0.30239812,0.32871066,0.23882399,0.13006723,0.32233324,0.35508340,0.22335223,0.09923113,0.00389452,0.06073805,0.00573805,0.05500000
9.66000000,0.30239394,0.32870344,0.23881176,0.13009086,0.32232226,0.35507996,0.22335223,0.09924556,0.00386698,0.06070817,0.00570817,0.05500000
9.68000000,0.30238979,0.32869629,0.23879960,0.13011432,0.32231133,0.35507654,0.22335223,0.09925991,0.00383962,0.06067846,0.00567846,0.05500000
9.70000000,0.30238568,0.32868919,0.23878752,0.13013761,0.32230046,0.35507315,0.22335223,0.09927417,0.00381245,0.06064891,0.00564891,0.05500000
9.72000000,0.30238160,0.32868214,0.23877552,0.13016073,0.32228964,0.35506979,0.22335223,0.09928834,0.00378546,0.06061951,0.00561951,0.05500000
9.74000000,0.30237755,0.32867516,0.23876360,0.13018369,0.32227888,0.35506645,0.22335223,0.09930244,0.00375865,0.06059028,0.00559028,0.05500000
9.76000000,0.30237354,0.32866823,0.23875175,0.13020649,0.32226817,0.35506315,0.22335223,0.09931645,0.00373203,0.06056120,0.00556120,0.05500000
9.78000000,0.30236956,0.32866135,0.23873997,0.13022912,0.32225752,0.35505988,0.22335223,0.09933037,0.00370559,0.06053227,0.00553227,0.05500000
9.80000000,0.30236560,0.32865454,0.23872827,0.13025159,0.32224692,0.35505663,0.22335223,0.09934422,0.00367933,0.06050351,0.00550351,0.05500000
9.82000000,0.30236168,0.32864777,0.23871664,0.13027390,0.32223638,0.35505341,0.22335223,0.09935798,0.00365325,0.06047489,0.00547489,0.05500000
9.84000000,0.30235779,0.32864107,0.23870509,0.13029605,0.32222589,0.35505022,0.22335223,0.09937166,0.00362734,0.06044643,0.00544643,0.05500000
9.86000000,0.30235393,0.32863441,0.23869361,0.13031804,0.32221545,0.35504706,0.22335223,0.09938526,0.00360162,0.06041813,0.00541813,0.05500000
9.88000000,0.30235011,0.32862781,0.23868220,0.13033988,0.32220507,0.35504393,0.22335223,0.09939878,0.00357607,0.06038997,0.00538997,0.05500000
9.90000000,0.30234631,0.32862127,0.23867087,0.13036156,0.32219473,0.35504082,0.22335223,0.09941222,0.00355069,0.06036197,0.00536197,0.05500000
9.92000000,0.30234254,0.32861477,0.23865961,0.13038308,0.32218446,0.35503774,0.22335223,0.09942557,0.00352549,0.06033412,0.00533412,0.05500000
9.94000000,0.30233880,0.32860833,0.23864842,0.13040445,0.32217423,0.35503469,0.22335223,0.09943885,0.00350046,0.06030642,0.00530642,0.05500000
9.96000000,0.30233509,0.32860194,0.23863730,0.13042567,0.32216406,0.35503167,0.22335223,0.09945205,0.00347560,0.06027887,0.00527887,0.05500000
9.98000000,0.30233141,0.32859560,0.23862625,0.13044673,0.32215393,0.35502867,0.22335223,0.09946517,0.00345091,0.06025146,0.00525146,0.05500000
10.00000000,0.30232776,0.32858931,0.23861527,0.13046765,0.32214386,0.35502570,0.22335223,0.09947821,0.00342639,0.06022421,0.00522421,0.05500000
10.02000000,0.30232414,0.32858308,0.23860437,0.13048841,0.32213384,0.35502275,0.22335223,0.09949118,0.00340204,0.06019710,0.00519710,0.05500000
10.04000000,0.30232055,0.32857689,0.23859353,0.13050903,0.32212388,0.35501983,0.22335223,0.09950406,0.00337786,0.06017013,0.00517013,0.05500000
10.06000000,0.30231698,0.32857075,0.23858277,0.13052950,0.32211396,0.35501694,0.22335223,0.09951687,0.00335384,0.06014331,0.00514331,0.05500000
10.08000000,0.30231345,0.32856466,0.23857207,0.13054982,0.32210409,0.35501407,0.22335223,0.09952961,0.00332999,0.06011664,0.00511664,0.05500000
10.10000000,0.30230994,0.32855862,0.23856144,0.13057000,0.32209427,0.35501123,0.22335223,0.09954227,0.00330630,0.06009011,0.00509011,0.05500000
10.12000000,0.30230646,0.32855263,0.23855088,0.13059003,0.32208451,0.35500842,0.22335223,0.09955485,0.00328277,0.06006372,0.00506372,0.05500000
10.14000000,0.30230300,0.32854669,0.23854039,0.13060992,0.32207479,0.35500563,0.22335223,0.09956736,0.00325941,0.06003747,0.00503747,0.05500000
10.16000000,0.30229958,0.32854079,0.23852997,0.13062966,0.32206512,0.35500286,0.22335223,0.09957979,0.00323621,0.06001137,0.00501137,0.05500000
10.18000000,0.30229618,0.32853494,0.23851961,0.13064927,0.32205550,0.35500012,0.22335223,0.09959215,0.00321316,0.05998540,0.00498540,0.05500000
10.20000000,0.30229280,0.32852914,0.23850932,0.13066873,0.32204593,0.35499741,0.22335223,0.09960443,0.00319028,0.05995958,0.00495958,0.05500000
10.22000000,0.30228946,0.32852339,0.23849910,0.13068806,0.32203641,0.35499472,0.22335223,0.09961664,0.00316755,0.05993389,0.00493389,0.05500000
10.24000000,0.30228614,0.32851768,0.23848895,0.13070724,0.32202694,0.35499205,0.22335223,0.09962878,0.00314498,0.05990834,0.00490834,0.05500000
10.26000000,0.30228284,0.32851201,0.23847886,0.13072629,0.32201752,0.35498941,0.22335223,0.09964085,0.00312257,0.05988293,0.00488293,0.05500000
10.28000000,0.30227957,0.32850639,0.23846883,0.13074520,0.32200814,0.35498679,0.22335223,0.09965284,0.00310031,0.05985766,0.00485766,0.05500000
10.30000000,0.30227633,0.32850082,0.23845888,0.13076398,0.32199881,0.35498420,0.22335223,0.09966476,0.00307820,0.05983252,0.00483252,0.05500000
10.32000000,0.30227311,0.32849529,0.23844898,0.13078262,0.32198953,0.35498163,0.22335223,0.09967661,0.00305625,0.05980752,0.00480752,0.05500000
10.34000000,0.30226992,0.32848980,0.23843916,0.13080113,0.32198029,0.35497909,0.22335223,0.09968839,0.00303445,0.05978266,0.00478266,0.05500000
10.36000000,0.30226675,0.32848436,0.23842939,0.13081950,0.32197111,0.35497656,0.22335223,0.09970010,0.00301280,0.05975792,0.00475792,0.05500000
10.38000000,0.30226361,0.32847896,0.23841969,0.13083774,0.32196197,0.35497407,0.22335223,0.09971174,0.00299130,0.05973332,0.00473332,0.05500000
10.40000000,0.30226049,0.32847360,0.23841005,0.13085586,0.32195287,0.35497159,0.22335223,0.09972331,0.00296995,0.05970885,0.00470885,0.05500000
10.42000000,0.30225740,0.32846829,0.23840048,0.13087384,0.32194382,0.35496914,0.22335223,0.09973481,0.00294875,0.05968452,0.00468452,0.05500000
10.44000000,0.30225433,0.32846301,0.23839097,0.13089169,0.32193482,0.35496671,0.22335223,0.09974624,0.00292769,0.05966031,0.00466031,0.05500000
10.46000000,0.30225128,0.32845778,0.23838152,0.13090941,0.32192587,0.35496431,0.22335223,0.09975760,0.00290678,0.05963624,0.00463624,0.05500000
10.48000000,0.30224826,0.32845260,0.23837214,0.13092701,0.32191696,0.35496192,0.22335223,0.09976889,0.00288602,0.05961230,0.00461230,0.05500000
10.50000000,0.30224526,0.32844745,0.23836281,0.13094448,0.32190809,0.35495956,0.22335223,0.09978012,0.00286540,0.05958848,0.00458848,0.05500000
10.52000000,0.30224228,0.32844234,0.23835355,0.13096183,0.32189927,0.35495723,0.22335223,0.09979128,0.00284492,0.05956479,0.00456479,0.05500000
10.54000000,0.30223933,0.32843727,0.23834435,0.13097905,0.32189049,0.35495491,0.22335223,0.09980237,0.00282458,0.05954123,0.00454123,0.05500000
10.56000000,0.30223640,0.32843225,0.23833521,0.13099614,0.32188176,0.35495262,0.22335223,0.09981339,0.00280439,0.05951780,0.00451780,0.05500000
10.58000000,0.30223350,0.32842726,0.23832613,0.13101311,0.32187308,0.35495035,0.22335223,0.09982435,0.00278434,0.05949449,0.00449449,0.05500000
10.60000000,0.30223061,0.32842231,0.23831711,0.13102997,0.32186443,0.35494810,0.22335223,0.09983524,0.00276442,0.05947131,0.00447131,0.05500000
10.62000000,0.30222775,0.32841740,0.23830815,0.13104670,0.32185583,0.35494587,0.22335223,0.09984607,0.00274465,0.05944825,0.00444825,0.05500000
10.64000000,0.30222491,0.32841253,0.23829925,0.13106331,0.32184728,0.35494366,0.22335223,0.09985683,0.00272501,0.05942532,0.00442532,0.05500000
10.66000000,0.30222209,0.32840770,0.23829041,0.13107980,0.32183877,0.35494148,0.22335223,0.09986753,0.00270551,0.05940251,0.00440251,0.05500000
10.68000000,0.30221930,0.32840291,0.23828162,0.13109617,0.32183030,0.35493931,0.22335223,0.09987816,0.00268614,0.05937982,0.00437982,0.05500000
10.70000000,0.30221652,0.32839815,0.23827290,0.13111242,0.32182187,0.35493717,0.22335223,0.09988873,0.00266692,0.05935726,0.00435726,0.05500000
10.72000000,0.30221377,0.32839344,0.23826423,0.13112856,0.32181349,0.35493505,0.22335223,0.09989923,0.00264782,0.05933482,0.00433482,0.05500000
10.74000000,0.30221104,0.32838875,0.23825563,0.13114458,0.32180515,0.35493294,0.22335223,0.09990968,0.00262886,0.05931250,0.00431250,0.05500000
10.76000000,0.30220833,0.32838411,0.23824707,0.13116048,0.32179685,0.35493086,0.22335223,0.09992006,0.00261003,0.05929029,0.00429029,0.05500000
10.78000000,0.30220564,0.32837950,0.23823858,0.13117628,0.32178860,0.35492880,0.22335223,0.09993037,0.00259133,0.05926821,0.00426821,0.05500000
10.80000000,0.30220298,0.32837493,0.23823014,0.13119195,0.32178038,0.35492676,0.22335223,0.09994063,0.00257276,0.05924625,0.00424625,0.05500000
10.82000000,0.30220033,0.32837039,0.23822176,0.13120752,0.32177221,0.35492474,0.22335223,0.09995082,0.00255432,0.05922440,0.00422440,0.05500000
10.84000000,0.30219770,0.32836589,0.23821343,0.13122297,0.32176408,0.35492275,0.22335223,0.09996095,0.00253601,0.05920268,0.00420268,0.05500000
10.86000000,0.30219510,0.32836143,0.23820517,0.13123831,0.32175599,0.35492077,0.22335223,0.09997102,0.00251783,0.05918107,0.00418107,0.05500000
10.88000000,0.30219251,0.32835700,0.23819695,0.13125354,0.32174794,0.35491881,0.22335223,0.09998103,0.00249978,0.05915957,0.00415957,0.05500000
10.90000000,0.30218994,0.32835260,0.23818879,0.13126866,0.32173993,0.35491687,0.22335223,0.09999097,0.00248185,0.05913819,0.00413819,0.05500000
10.92000000,0.30218740,0.32834824,0.23818069,0.13128367,0.32173196,0.35491494,0.22335223,0.10000086,0.00246405,0.05911693,0.00411693,0.05500000
10.94000000,0.30218487,0.32834392,0.23817264,0.13129857,0.32172404,0.35491304,0.22335223,0.10001069,0.00244637,0.05909578,0.00409578,0.05500000
10.96000000,0.30218236,0.32833962,0.23816464,0.13131337,0.32171615,0.35491116,0.22335223,0.10002046,0.00242882,0.05907475,0.00407475,0.05500000
10.98000000,0.30217988,0.32833537,0.23815670,0.13132806,0.32170830,0.35490930,0.22335223,0.10003017,0.00241139,0.05905382,0.00405382,0.05500000
11.00000000,0.30217741,0.32833114,0.23814881,0.13134264,0.32170049,0.35490746,0.22335223,0.10003982,0.00239408,0.05903302,0.00403302,0.05500000
11.02000000,0.30217496,0.32832695,0.23814097,0.13135712,0.32169273,0.35490563,0.22335223,0.10004941,0.00237689,0.05901232,0.00401232,0.05500000
11.04000000,0.30217253,0.32832279,0.23813319,0.13137149,0.32168500,0.35490382,0.22335223,0.10005895,0.00235983,0.05899173,0.00399173,0.05500000
11.06000000,0.30217011,0.32831866,0.23812546,0.13138576,0.32167731,0.35490204,0.22335223,0.10006843,0.00234288,0.05897126,0.00397126,0.05500000
11.08000000,0.30216772,0.32831456,0.23811778,0.13139993,0.32166966,0.35490027,0.22335223,0.10007785,0.00232605,0.05895089,0.00395089,0.05500000
11.10000000,0.30216535,0.32831050,0.23811016,0.13141400,0.32166205,0.35489852,0.22335223,0.10008721,0.00230934,0.05893064,0.00393064,0.05500000
11.12000000,0.30216299,0.32830647,0.23810258,0.13142796,0.32165447,0.35489678,0.22335223,0.10009651,0.00229275,0.05891049,0.00391049,0.05500000
11.14000000,0.30216065,0.32830247,0.23809506,0.13144182,0.32164694,0.35489507,0.22335223,0.10010576,0.00227628,0.05889045,0.00389045,0.05500000
11.16000000,0.30215833,0.32829850,0.23808759,0.13145559,0.32163944,0.35489337,0.22335223,0.10011496,0.00225992,0.05887052,0.00387052,0.05500000
11.18000000,0.30215603,0.32829456,0.23808016,0.13146925,0.32163198,0.35489169,0.22335223,0.10012410,0.00224367,0.05885070,0.00385070,0.05500000
11.20000000,0.30215374,0.32829065,0.23807279,0.13148281,0.32162456,0.35489003,0.22335223,0.10013318,0.00222754,0.05883098,0.00383098,0.05500000
11.22000000,0.30215147,0.32828678,0.23806547,0.13149628,0.32161718,0.35488839,0.22335223,0.10014220,0.00221153,0.05881137,0.00381137,0.05500000
11.24000000,0.30214922,0.32828293,0.23805820,0.13150965,0.32160983,0.35488676,0.22335223,0.10015118,0.00219562,0.05879187,0.00379187,0.05500000
11.26000000,0.30214699,0.32827911,0.23805097,0.13152292,0.32160252,0.35488516,0.22335223,0.10016010,0.00217983,0.05877247,0.00377247,0.05500000
11.28000000,0.30214478,0.32827533,0.23804380,0.13153610,0.32159525,0.35488357,0.22335223,0.10016896,0.00216415,0.05875317,0.00375317,0.05500000
11.30000000,0.30214258,0.32827157,0.23803667,0.13154918,0.32158801,0.35488199,0.22335223,0.10017777,0.00214858,0.05873398,0.00373398,0.05500000
11.32000000,0.30214040,0.32826784,0.23802960,0.13156217,0.32158081,0.35488043,0.22335223,0.10018653,0.00213312,0.05871489,0.00371489,0.05500000
11.34000000,0.30213823,0.32826414,0.23802257,0.13157506,0.32157365,0.35487889,0.22335223,0.10019523,0.00211777,0.05869591,0.00369591,0.05500000
11.36000000,0.30213608,0.32826047,0.23801559,0.13158786,0.32156652,0.35487737,0.22335223,0.10020388,0.00210253,0.05867702,0.00367702,0.05500000
11.38000000,0.30213395,0.32825682,0.23800866,0.13160057,0.32155943,0.35487586,0.22335223,0.10021248,0.00208739,0.05865824,0.00365824,0.05500000
11.40000000,0.30213183,0.32825321,0.23800177,0.13161319,0.32155238,0.35487437,0.22335223,0.10022102,0.00207236,0.05863956,0.00363956,0.05500000
11.42000000,0.30212974,0.32824962,0.23799493,0.13162571,0.32154536,0.35487290,0.22335223,0.10022952,0.00205744,0.05862098,0.00362098,0.05500000
11.44000000,0.30212765,0.32824607,0.23798814,0.13163814,0.32153837,0.35487144,0.22335223,0.10023796,0.00204262,0.05860250,0.00360250,0.05500000
11.46000000,0.30212558,0.32824253,0.23798139,0.13165049,0.32153142,0.35487000,0.22335223,0.10024635,0.00202791,0.05858412,0.00358412,0.05500000
11.48000000,0.30212353,0.32823903,0.23797469,0.13166274,0.32152451,0.35486857,0.22335223,0.10025469,0.00201330,0.05856583,0.00356583,0.05500000
11.50000000,0.30212150,0.32823555,0.23796804,0.13167491,0.32151763,0.35486717,0.22335223,0.10026298,0.00199880,0.05854765,0.00354765,0.05500000
11.52000000,0.30211948,0.32823210,0.23796143,0.13168699,0.32151079,0.35486577,0.22335223,0.10027121,0.00198440,0.05852956,0.00352956,0.05500000
11.54000000,0.30211747,0.32822868,0.23795487,0.13169898,0.32150398,0.35486439,0.22335223,0.10027940,0.00197010,0.05851157,0.00351157,0.05500000
11.56000000,0.30211548,0.32822528,0.23794835,0.13171088,0.32149720,0.35486303,0.22335223,0.10028754,0.00195590,0.05849368,0.00349368,0.05500000
11.58000000,0.30211351,0.32822191,0.23794188,0.13172270,0.32149046,0.35486168,0.22335223,0.10029563,0.00194180,0.05847588,0.00347588,0.05500000
11.60000000,0.30211155,0.32821857,0.23793545,0.13173443,0.32148375,0.35486035,0.22335223,0.10030367,0.00192780,0.05845818,0.00345818,0.05500000
11.62000000,0.30210960,0.32821525,0.23792906,0.13174608,0.32147708,0.35485904,0.22335223,0.10031166,0.00191390,0.05844058,0.00344058,0.05500000
11.64000000,0.30210767,0.32821196,0.23792272,0.13175765,0.32147044,0.35485774,0.22335223,0.10031960,0.00190010,0.05842307,0.00342307,0.05500000
11.66000000,0.30210576,0.32820869,0.23791642,0.13176913,0.32146383,0.35485645,0.22335223,0.10032749,0.00188639,0.05840565,0.00340565,0.05500000
11.68000000,0.30210386,0.32820545,0.23791017,0.13178052,0.32145726,0.35485518,0.22335223,0.10033534,0.00187279,0.05838832,0.00338832,0.05500000
11.70000000,0.30210197,0.32820223,0.23790396,0.13179184,0.32145071,0.35485392,0.22335223,0.10034313,0.00185928,0.05837109,0.00337109,0.05500000
11.72000000,0.30210010,0.32819904,0.23789779,0.13180307,0.32144421,0.35485268,0.22335223,0.10035088,0.00184586,0.05835395,0.00335395,0.05500000
11.74000000,0.30209825,0.32819587,0.23789166,0.13181422,0.32143773,0.35485145,0.22335223,0.10035858,0.00183254,0.05833691,0.00333691,0.05500000
11.76000000,0.30209640,0.32819273,0.23788558,0.13182529,0.32143129,0.35485024,0.22335223,0.10036624,0.00181932,0.05831995,0.00331995,0.05500000
11.78000000,0.30209457,0.32818961,0.23787954,0.13183628,0.32142488,0.35484904,0.22335223,0.10037385,0.00180619,0.05830309,0.00330309,0.05500000
11.80000000,0.30209276,0.32818651,0.23787354,0.13184719,0.32141850,0.35484786,0.22335223,0.10038141,0.00179315,0.05828632,0.00328632,0.05500000
11.82000000,0.30209096,0.32818344,0.23786758,0.13185802,0.32141216,0.35484669,0.22335223,0.10038892,0.00178020,0.05826963,0.00326963,0.05500000
11.84000000,0.30208917,0.32818039,0.23786166,0.13186878,0.32140584,0.35484554,0.22335223,0.10039639,0.00176735,0.05825304,0.00325304,0.05500000
11.86000000,0.30208740,0.32817737,0.23785578,0.13187945,0.32139956,0.35484440,0.22335223,0.10040382,0.00175459,0.05823653,0.00323653,0.05500000
11.88000000,0.30208564,0.32817437,0.23784995,0.13189005,0.32139331,0.35484327,0.22335223,0.10041119,0.00174192,0.05822012,0.00322012,0.05500000
11.90000000,0.30208389,0.32817139,0.23784415,0.13190057,0.32138709,0.35484215,0.22335223,0.10041853,0.00172934,0.05820379,0.00320379,0.05500000
11.92000000,0.30208216,0.32816843,0.23783840,0.13191102,0.32138090,0.35484105,0.22335223,0.10042582,0.00171685,0.05818755,0.00318755,0.05500000
11.94000000,0.30208044,0.32816550,0.23783268,0.13192138,0.32137474,0.35483997,0.22335223,0.10043306,0.00170444,0.05817140,0.00317140,0.05500000
11.96000000,0.30207873,0.32816259,0.23782700,0.13193168,0.32136862,0.35483890,0.22335223,0.10044026,0.00169213,0.05815533,0.00315533,0.05500000
11.98000000,0.30207704,0.32815970,0.23782137,0.13194190,0.32136252,0.35483784,0.22335223,0.10044741,0.00167990,0.05813935,0.00313935,0.05500000
12.00000000,0.30207535,0.32815684,0.23781577,0.13195204,0.32135646,0.35483679,0.22335223,0.10045452,0.00166776,0.05812345,0.00312345,0.05500000
12.02000000,0.30207368,0.32815399,0.23781021,0.13196212,0.32135042,0.35483576,0.22335223,0.10046159,0.00165571,0.05810765,0.00310765,0.05500000
12.04000000,0.30207203,0.32815117,0.23780469,0.13197211,0.32134442,0.35483474,0.22335223,0.10046862,0.00164374,0.05809192,0.00309192,0.05500000
12.06000000,0.30207039,0.32814837,0.23779920,0.13198204,0.32133844,0.35483373,0.22335223,0.10047560,0.00163186,0.05807628,0.00307628,0.05500000
12.08000000,0.30206875,0.32814559,0.23779376,0.13199189,0.32133250,0.35483274,0.22335223,0.10048254,0.00162006,0.05806072,0.00306072,0.05500000
12.10000000,0.30206714,0.32814283,0.23778835,0.13200168,0.32132658,0.35483176,0.22335223,0.10048943,0.00160834,0.05804525,0.00304525,0.05500000
12.12000000,0.30206553,0.32814010,0.23778298,0.13201139,0.32132070,0.35483079,0.22335223,0.10049628,0.00159671,0.05802986,0.00302986,0.05500000
12.14000000,0.30206394,0.32813738,0.23777765,0.13202103,0.32131484,0.35482983,0.22335223,0.10050309,0.00158517,0.05801455,0.00301455,0.05500000
12.16000000,0.30206235,0.32813469,0.23777236,0.13203060,0.32130902,0.35482889,0.22335223,0.10050986,0.00157370,0.05799933,0.00299933,0.05500000
12.18000000,0.30206078,0.32813201,0.23776710,0.13204010,0.32130322,0.35482796,0.22335223,0.10051659,0.00156232,0.05798418,0.00298418,0.05500000
12.20000000,0.30205923,0.32812936,0.23776188,0.13204954,0.32129745,0.35482704,0.22335223,0.10052328,0.00155101,0.05796912,0.00296912,0.05500000
12.22000000,0.30205768,0.32812673,0.23775669,0.13205890,0.32129171,0.35482614,0.22335223,0.10052992,0.00153979,0.05795414,0.00295414,0.05500000
12.24000000,0.30205614,0.32812411,0.23775154,0.13206820,0.32128600,0.35482524,0.22335223,0.10053653,0.00152865,0.05793923,0.00293923,0.05500000
12.26000000,0.30205462,0.32812152,0.23774643,0.13207743,0.32128032,0.35482436,0.22335223,0.10054309,0.00151759,0.05792441,0.00292441,0.05500000
12.28000000,0.30205311,0.32811895,0.23774135,0.13208659,0.32127467,0.35482349,0.22335223,0.10054962,0.00150660,0.05790967,0.00290967,0.05500000
12.30000000,0.30205161,0.32811639,0.23773631,0.13209569,0.32126904,0.35482263,0.22335223,0.10055610,0.00149570,0.05789500,0.00289500,0.05500000
12.32000000,0.30205012,0.32811386,0.23773130,0.13210472,0.32126344,0.35482179,0.22335223,0.10056254,0.00148487,0.05788042,0.00288042,0.05500000
12.34000000,0.30204864,0.32811134,0.23772633,0.13211368,0.32125787,0.35482095,0.22335223,0.10056895,0.00147412,0.05786591,0.00286591,0.05500000
12.36000000,0.30204718,0.32810885,0.23772140,0.13212258,0.32125233,0.35482013,0.22335223,0.10057531,0.00146345,0.05785148,0.00285148,0.05500000
12.38000000,0.30204572,0.32810637,0.23771649,0.13213141,0.32124682,0.35481932,0.22335223,0.10058163,0.00145285,0.05783713,0.00283713,0.05500000
12.40000000,0.30204428,0.32810391,0.23771162,0.13214019,0.32124133,0.35481852,0.22335223,0.10058792,0.00144233,0.05782285,0.00282285,0.05500000
12.42000000,0.30204285,0.32810147,0.23770679,0.13214889,0.32123587,0.35481773,0.22335223,0.10059417,0.00143189,0.05780865,0.00280865,0.05500000
12.44000000,0.30204142,0.32809905,0.23770199,0.13215754,0.32123044,0.35481695,0.22335223,0.10060038,0.00142152,0.05779453,0.00279453,0.05500000
12.46000000,0.30204001,0.32809665,0.23769722,0.13216612,0.32122503,0.35481619,0.22335223,0.10060655,0.00141122,0.05778048,0.00278048,0.05500000
12.48000000,0.30203861,0.32809427,0.23769249,0.13217464,0.32121966,0.35481543,0.22335223,0.10061268,0.00140100,0.05776651,0.00276651,0.05500000
12.50000000,0.30203722,0.32809190,0.23768779,0.13218309,0.32121431,0.35481469,0.22335223,0.10061877,0.00139085,0.05775261,0.00275261,0.05500000
12.52000000,0.30203584,0.32808955,0.23768312,0.13219149,0.32120898,0.35481396,0.22335223,0.10062483,0.00138077,0.05773878,0.00273878,0.05500000
12.54000000,0.30203447,0.32808722,0.23767849,0.13219982,0.32120368,0.35481324,0.22335223,0.10063085,0.00137076,0.05772503,0.00272503,0.05500000
12.56000000,0.30203311,0.32808491,0.23767388,0.13220809,0.32119841,0.35481253,0.22335223,0.10063683,0.00136083,0.05771136,0.00271136,0.05500000
12.58000000,0.30203176,0.32808262,0.23766931,0.13221631,0.32119317,0.35481183,0.22335223,0.10064278,0.00135097,0.05769775,0.00269775,0.05500000
12.60000000,0.30203042,0.32808034,0.23766477,0.13222446,0.32118795,0.35481114,0.22335223,0.10064869,0.00134117,0.05768422,0.00268422,0.05500000
12.62000000,0.30202910,0.32807808,0.23766027,0.13223256,0.32118275,0.35481046,0.22335223,0.10065456,0.00133145,0.05767076,0.00267076,0.05500000
12.64000000,0.30202778,0.32807584,0.23765579,0.13224059,0.32117758,0.35480979,0.22335223,0.10066040,0.00132180,0.05765738,0.00265738,0.05500000
12.66000000,0.30202647,0.32807361,0.23765135,0.13224857,0.32117244,0.35480913,0.22335223,0.10066620,0.00131222,0.05764406,0.00264406,0.05500000
12.68000000,0.30202517,0.32807140,0.23764694,0.13225649,0.32116733,0.35480848,0.22335223,0.10067196,0.00130270,0.05763082,0.00263082,0.05500000
12.70000000,0.30202388,0.32806921,0.23764256,0.13226435,0.32116224,0.35480785,0.22335223,0.10067769,0.00129326,0.05761764,0.00261764,0.05500000
12.72000000,0.30202260,0.32806704,0.23763821,0.13227216,0.32115717,0.35480722,0.22335223,0.10068338,0.00128388,0.05760454,0.00260454,0.05500000
12.74000000,0.30202133,0.32806488,0.23763389,0.13227990,0.32115213,0.35480660,0.22335223,0.10068904,0.00127457,0.05759151,0.00259151,0.05500000
12.76000000,0.30202007,0.32806273,0.23762960,0.13228760,0.32114711,0.35480600,0.22335223,0.10069466,0.00126532,0.05757854,0.00257854,0.05500000
12.78000000,0.30201882,0.32806061,0.23762534,0.13229523,0.32114212,0.35480540,0.22335223,0.10070025,0.00125614,0.05756565,0.00256565,0.05500000
12.80000000,0.30201758,0.32805850,0.23762111,0.13230281,0.32113716,0.35480481,0.22335223,0.10070580,0.00124703,0.05755282,0.00255282,0.05500000
12.82000000,0.30201635,0.32805640,0.23761691,0.13231034,0.32113222,0.35480423,0.22335223,0.10071132,0.00123798,0.05754006,0.00254006,0.05500000
12.84000000,0.30201513,0.32805433,0.23761274,0.13231781,0.32112730,0.35480366,0.22335223,0.10071681,0.00122900,0.05752737,0.00252737,0.05500000
12.86000000,0.30201391,0.32805226,0.23760860,0.13232522,0.32112241,0.35480311,0.22335223,0.10072226,0.00122008,0.05751475,0.00251475,0.05500000
12.88000000,0.30201271,0.32805022,0.23760449,0.13233259,0.32111754,0.35480256,0.22335223,0.10072767,0.00121123,0.05750220,0.00250220,0.05500000
12.90000000,0.30201151,0.32804819,0.23760041,0.13233990,0.32111269,0.35480202,0.22335223,0.10073306,0.00120244,0.05748971,0.00248971,0.05500000
12.92000000,0.30201033,0.32804617,0.23759635,0.13234715,0.32110787,0.35480149,0.22335223,0.10073841,0.00119371,0.05747729,0.00247729,0.05500000
12.94000000,0.30200915,0.32804417,0.23759233,0.13235435,0.32110308,0.35480097,0.22335223,0.10074372,0.00118505,0.05746493,0.00246493,0.05500000
12.96000000,0.30200798,0.32804218,0.23758833,0.13236150,0.32109831,0.35480046,0.22335223,0.10074901,0.00117645,0.05745264,0.00245264,0.05500000
12.98000000,0.30200682,0.32804021,0.23758436,0.13236860,0.32109356,0.35479995,0.22335223,0.10075426,0.00116790,0.05744042,0.00244042,0.05500000
13.00000000,0.30200567,0.32803826,0.23758042,0.13237565,0.32108883,0.35479946,0.22335223,0.10075948,0.00115943,0.05742826,0.00242826,0.05500000
13.02000000,0.30200453,0.32803632,0.23757651,0.13238264,0.32108413,0.35479898,0.22335223,0.10076466,0.00115101,0.05741617,0.00241617,0.05500000
13.04000000,0.30200339,0.32803439,0.23757262,0.13238959,0.32107945,0.35479850,0.22335223,0.10076982,0.00114265,0.05740414,0.00240414,0.05500000
13.06000000,0.30200227,0.32803248,0.23756877,0.13239648,0.32107480,0.35479804,0.22335223,0.10077494,0.00113435,0.05739217,0.00239217,0.05500000
13.08000000,0.30200115,0.32803058,0.23756494,0.13240333,0.32107016,0.35479758,0.22335223,0.10078003,0.00112611,0.05738027,0.00238027,0.05500000
13.10000000,0.30200004,0.32802870,0.23756113,0.13241012,0.32106555,0.35479713,0.22335223,0.10078509,0.00111794,0.05736843,0.00236843,0.05500000
13.12000000,0.30199894,0.32802683,0.23755736,0.13241687,0.32106097,0.35479669,0.22335223,0.10079011,0.00110982,0.05735666,0.00235666,0.05500000
13.14000000,0.30199785,0.32802498,0.23755361,0.13242356,0.32105640,0.35479626,0.22335223,0.10079511,0.00110175,0.05734495,0.00234495,0.05500000
13.16000000,0.30199677,0.32802314,0.23754989,0.13243021,0.32105186,0.35479584,0.22335223,0.10080007,0.00109375,0.05733330,0.00233330,0.05500000
13.18000000,0.30199569,0.32802131,0.23754619,0.13243681,0.32104734,0.35479542,0.22335223,0.10080501,0.00108580,0.05732171,0.00232171,0.05500000
13.20000000,0.30199463,0.32801950,0.23754252,0.13244336,0.32104284,0.35479502,0.22335223,0.10080991,0.00107792,0.05731018,0.00231018,0.05500000
13.22000000,0.30199357,0.32801770,0.23753887,0.13244986,0.32103837,0.35479462,0.22335223,0.10081478,0.00107008,0.05729871,0.00229871,0.05500000
13.24000000,0.30199252,0.32801591,0.23753525,0.13245632,0.32103392,0.35479423,0.22335223,0.10081962,0.00106231,0.05728731,0.00228731,0.05500000
13.26000000,0.30199147,0.32801414,0.23753166,0.13246272,0.32102948,0.35479385,0.22335223,0.10082444,0.00105459,0.05727597,0.00227597,0.05500000
13.28000000,0.30199044,0.32801238,0.23752809,0.13246909,0.32102508,0.35479348,0.22335223,0.10082922,0.00104692,0.05726468,0.00226468,0.05500000
13.30000000,0.30198941,0.32801064,0.23752455,0.13247540,0.32102069,0.35479311,0.22335223,0.10083397,0.00103932,0.05725346,0.00225346,0.05500000
13.32000000,0.30198839,0.32800891,0.23752103,0.13248167,0.32101632,0.35479276,0.22335223,0.10083869,0.00103176,0.05724229,0.00224229,0.05500000
13.34000000,0.30198738,0.32800719,0.23751754,0.13248789,0.32101198,0.35479241,0.22335223,0.10084339,0.00102426,0.05723119,0.00223119,0.05500000
13.36000000,0.30198637,0.32800548,0.23751407,0.13249407,0.32100765,0.35479207,0.22335223,0.10084805,0.00101682,0.05722014,0.00222014,0.05500000
13.38000000,0.30198537,0.32800379,0.23751063,0.13250021,0.32100335,0.35479173,0.22335223,0.10085268,0.00100942,0.05720916,0.00220916,0.05500000
13.40000000,0.30198438,0.32800211,0.23750721,0.13250630,0.32099907,0.35479141,0.22335223,0.10085729,0.00100209,0.05719823,0.00219823,0.05500000
13.42000000,0.30198340,0.32800044,0.23750382,0.13251234,0.32099481,0.35479109,0.22335223,0.10086187,0.00099480,0.05718736,0.00218736,0.05500000
13.44000000,0.30198243,0.32799878,0.23750045,0.13251834,0.32099057,0.35479078,0.22335223,0.10086641,0.00098757,0.05717654,0.00217654,0.05500000
13.46000000,0.30198146,0.32799714,0.23749710,0.13252430,0.32098636,0.35479048,0.22335223,0.10087093,0.00098039,0.05716579,0.00216579,0.05500000
13.48000000,0.30198050,0.32799551,0.23749378,0.13253021,0.32098216,0.35479019,0.22335223,0.10087543,0.00097326,0.05715509,0.00215509,0.05500000
13.50000000,0.30197954,0.32799389,0.23749048,0.13253608,0.32097798,0.35478990,0.22335223,0.10087989,0.00096618,0.05714445,0.00214445,0.05500000
13.52000000,0.30197860,0.32799229,0.23748721,0.13254191,0.32097383,0.35478962,0.22335223,0.10088433,0.00095915,0.05713386,0.00213386,0.05500000
13.54000000,0.30197766,0.32799069,0.23748395,0.13254769,0.32096969,0.35478935,0.22335223,0.10088873,0.00095217,0.05712333,0.00212333,0.05500000
13.56000000,0.30197673,0.32798911,0.23748073,0.13255344,0.32096558,0.35478908,0.22335223,0.10089311,0.00094525,0.05711286,0.00211286,0.05500000
13.58000000,0.30197580,0.32798754,0.23747752,0.13255914,0.32096148,0.35478882,0.22335223,0.10089747,0.00093837,0.05710244,0.00210244,0.05500000
13.60000000,0.30197488,0.32798598,0.23747434,0.13256480,0.32095741,0.35478857,0.22335223,0.10090179,0.00093155,0.05709207,0.00209207,0.05500000
13.62000000,0.30197397,0.32798444,0.23747118,0.13257041,0.32095335,0.35478833,0.22335223,0.10090609,0.00092477,0.05708177,0.00208177,0.05500000
13.64000000,0.30197307,0.32798290,0.23746804,0.13257599,0.32094931,0.35478809,0.22335223,0.10091036,0.00091804,0.05707151,0.00207151,0.05500000
13.66000000,0.30197217,0.32798138,0.23746492,0.13258153,0.32094530,0.35478786,0.22335223,0.10091461,0.00091136,0.05706131,0.00206131,0.05500000
13.68000000,0.30197128,0.32797987,0.23746183,0.13258702,0.32094130,0.35478764,0.22335223,0.10091883,0.00090473,0.05705117,0.00205117,0.05500000
13.70000000,0.30197039,0.32797837,0.23745876,0.13259248,0.32093733,0.35478743,0.22335223,0.10092302,0.00089815,0.05704108,0.00204108,0.05500000
13.72000000,0.30196952,0.32797688,0.23745571,0.13259790,0.32093337,0.35478722,0.22335223,0.10092718,0.00089161,0.05703104,0.00203104,0.05500000
13.74000000,0.30196865,0.32797540,0.23745268,0.13260327,0.32092943,0.35478702,0.22335223,0.10093132,0.00088512,0.05702105,0.00202105,0.05500000
13.76000000,0.30196778,0.32797393,0.23744967,0.13260861,0.32092551,0.35478682,0.22335223,0.10093544,0.00087868,0.05701112,0.00201112,0.05500000
13.78000000,0.30196692,0.32797248,0.23744669,0.13261391,0.32092161,0.35478663,0.22335223,0.10093953,0.00087228,0.05700124,0.00200124,0.05500000
13.80000000,0.30196607,0.32797103,0.23744373,0.13261917,0.32091773,0.35478645,0.22335223,0.10094359,0.00086593,0.05699141,0.00199141,0.05500000
13.82000000,0.30196522,0.32796960,0.23744078,0.13262439,0.32091387,0.35478627,0.22335223,0.10094762,0.00085963,0.05698163,0.00198163,0.05500000
13.84000000,0.30196439,0.32796817,0.23743786,0.13262958,0.32091003,0.35478610,0.22335223,0.10095164,0.00085337,0.05697191,0.00197191,0.05500000
13.86000000,0.30196355,0.32796676,0.23743496,0.13263472,0.32090621,0.35478594,0.22335223,0.10095562,0.00084716,0.05696224,0.00196224,0.05500000
13.88000000,0.30196273,0.32796536,0.23743208,0.13263983,0.32090240,0.35478579,0.22335223,0.10095958,0.00084099,0.05695262,0.00195262,0.05500000
13.90000000,0.30196191,0.32796397,0.23742922,0.13264490,0.32089862,0.35478564,0.22335223,0.10096352,0.00083487,0.05694304,0.00194304,0.05500000
13.92000000,0.30196109,0.32796259,0.23742638,0.13264994,0.32089485,0.35478549,0.22335223,0.10096743,0.00082879,0.05693352,0.00193352,0.05500000
13.94000000,0.30196028,0.32796122,0.23742357,0.13265494,0.32089110,0.35478535,0.22335223,0.10097132,0.00082275,0.05692405,0.00192405,0.05500000
13.96000000,0.30195948,0.32795986,0.23742077,0.13265990,0.32088737,0.35478522,0.22335223,0.10097518,0.00081676,0.05691463,0.00191463,0.05500000
13.98000000,0.30195868,0.32795850,0.23741799,0.13266482,0.32088365,0.35478510,0.22335223,0.10097902,0.00081081,0.05690526,0.00190526,0.05500000
14.00000000,0.30195789,0.32795716,0.23741523,0.13266971,0.32087996,0.35478498,0.22335223,0.10098283,0.00080491,0.05689594,0.00189594,0.05500000
14.02000000,0.30195711,0.32795583,0.23741249,0.13267456,0.32087628,0.35478487,0.22335223,0.10098662,0.00079905,0.05688667,0.00188667,0.05500000
14.04000000,0.30195633,0.32795451,0.23740977,0.13267938,0.32087262,0.35478476,0.22335223,0.10099039,0.00079323,0.05687745,0.00187745,0.05500000
14.06000000,0.30195556,0.32795320,0.23740707,0.13268417,0.32086898,0.35478466,0.22335223,0.10099413,0.00078745,0.05686827,0.00186827,0.05500000
14.08000000,0.30195479,0.32795190,0.23740439,0.13268891,0.32086536,0.35478456,0.22335223,0.10099785,0.00078171,0.05685915,0.00185915,0.05500000
14.10000000,0.30195403,0.32795061,0.23740173,0.13269363,0.32086175,0.35478447,0.22335223,0.10100155,0.00077602,0.05685007,0.00185007,0.05500000
14.12000000,0.30195327,0.32794933,0.23739909,0.13269831,0.32085816,0.35478439,0.22335223,0.10100522,0.00077037,0.05684104,0.00184104,0.05500000
14.14000000,0.30195252,0.32794806,0.23739646,0.13270295,0.32085459,0.35478431,0.22335223,0.10100887,0.00076475,0.05683206,0.00183206,0.05500000
14.16000000,0.30195178,0.32794680,0.23739386,0.13270756,0.32085104,0.35478424,0.22335223,0.10101250,0.00075918,0.05682312,0.00182312,0.05500000
14.18000000,0.30195104,0.32794555,0.23739127,0.13271214,0.32084750,0.35478417,0.22335223,0.10101610,0.00075365,0.05681423,0.00181423,0.05500000
14.20000000,0.30195031,0.32794430,0.23738871,0.13271668,0.32084398,0.35478411,0.22335223,0.10101968,0.00074816,0.05680539,0.00180539,0.05500000
14.22000000,0.30194958,0.32794307,0.23738616,0.13272119,0.32084048,0.35478405,0.22335223,0.10102324,0.00074271,0.05679660,0.00179660,0.05500000
14.24000000,0.30194886,0.32794184,0.23738363,0.13272567,0.32083699,0.35478400,0.22335223,0.10102677,0.00073729,0.05678785,0.00178785,0.05500000
14.26000000,0.30194814,0.32794063,0.23738111,0.13273012,0.32083352,0.35478396,0.22335223,0.10103029,0.00073192,0.05677914,0.00177914,0.05500000
14.28000000,0.30194743,0.32793942,0.23737862,0.13273453,0.32083007,0.35478392,0.22335223,0.10103378,0.00072659,0.05677049,0.00177049,0.05500000
14.30000000,0.30194672,0.32793823,0.23737614,0.13273891,0.32082664,0.35478389,0.22335223,0.10103725,0.00072129,0.05676188,0.00176188,0.05500000
14.32000000,0.30194602,0.32793704,0.23737368,0.13274326,0.32082322,0.35478386,0.22335223,0.10104069,0.00071603,0.05675331,0.00175331,0.05500000
14.34000000,0.30194532,0.32793586,0.23737124,0.13274758,0.32081982,0.35478383,0.22335223,0.10104412,0.00071081,0.05674479,0.00174479,0.05500000
14.36000000,0.30194463,0.32793469,0.23736882,0.13275186,0.32081643,0.35478382,0.22335223,0.10104752,0.00070563,0.05673631,0.00173631,0.05500000
14.38000000,0.30194395,0.32793353,0.23736641,0.13275612,0.32081306,0.35478380,0.22335223,0.10105091,0.00070049,0.05672788,0.00172788,0.05500000
14.40000000,0.30194327,0.32793237,0.23736402,0.13276034,0.32080971,0.35478379,0.22335223,0.10105427,0.00069538,0.05671949,0.00171949,0.05500000
14.42000000,0.30194259,0.32793123,0.23736165,0.13276453,0.32080637,0.35478379,0.22335223,0.10105761,0.00069031,0.05671115,0.00171115,0.05500000
14.44000000,0.30194192,0.32793009,0.23735929,0.13276869,0.32080305,0.35478379,0.22335223,0.10106093,0.00068528,0.05670285,0.00170285,0.05500000
14.46000000,0.30194126,0.32792896,0.23735696,0.13277282,0.32079975,0.35478379,0.22335223,0.10106423,0.00068028,0.05669459,0.00169459,0.05500000
14.48000000,0.30194060,0.32792785,0.23735464,0.13277692,0.32079646,0.35478379,0.22335223,0.10106752,0.00067532,0.05668637,0.00168637,0.05500000
14.50000000,0.30193994,0.32792673,0.23735233,0.13278100,0.32079319,0.35478379,0.22335223,0.10107079,0.00067040,0.05667818,0.00167818,0.05500000
14.52000000,0.30193929,0.32792563,0.23735004,0.13278504,0.32078993,0.35478379,0.22335223,0.10107405,0.00066551,0.05667004,0.00167004,0.05500000
14.54000000,0.30193864,0.32792454,0.23734777,0.13278905,0.32078669,0.35478379,0.22335223,0.10107729,0.00066066,0.05666194,0.00166194,0.05500000
14.56000000,0.30193800,0.32792345,0.23734551,0.13279303,0.32078346,0.35478379,0.22335223,0.10108051,0.00065584,0.05665388,0.00165388,0.05500000
14.58000000,0.30193737,0.32792237,0.23734328,0.13279699,0.32078025,0.35478379,0.22335223,0.10108372,0.00065106,0.05664585,0.00164585,0.05500000
14.60000000,0.30193673,0.32792130,0.23734105,0.13280091,0.32077706,0.35478379,0.22335223,0.10108692,0.00064631,0.05663787,0.00163787,0.05500000
14.62000000,0.30193611,0.32792024,0.23733884,0.13280481,0.32077388,0.35478379,0.22335223,0.10109010,0.00064160,0.05662992,0.00162992,0.05500000
14.64000000,0.30193549,0.32791919,0.23733665,0.13280867,0.32077072,0.35478379,0.22335223,0.10109326,0.00063692,0.05662201,0.00162201,0.05500000
14.66000000,0.30193487,0.32791814,0.23733448,0.13281251,0.32076757,0.35478379,0.22335223,0.10109641,0.00063227,0.05661414,0.00161414,0.05500000
14.68000000,0.30193425,0.32791710,0.23733232,0.13281632,0.32076444,0.35478379,0.22335223,0.10109954,0.00062766,0.05660631,0.00160631,0.05500000
14.70000000,0.30193365,0.32791607,0.23733017,0.13282011,0.32076132,0.35478379,0.22335223,0.10110266,0.00062308,0.05659851,0.00159851,0.05500000
14.72000000,0.30193304,0.32791505,0.23732804,0.13282386,0.32075822,0.35478379,0.22335223,0.10110576,0.00061854,0.05659075,0.00159075,0.05500000
14.74000000,0.30193244,0.32791403,0.23732593,0.13282759,0.32075513,0.35478379,0.22335223,0.10110885,0.00061402,0.05658303,0.00158303,0.05500000
14.76000000,0.30193185,0.32791303,0.23732383,0.13283129,0.32075206,0.35478379,0.22335223,0.10111192,0.00060954,0.05657535,0.00157535,0.05500000
14.78000000,0.30193126,0.32791203,0.23732175,0.13283497,0.32074900,0.35478379,0.22335223,0.10111498,0.00060510,0.05656771,0.00156771,0.05500000
14.80000000,0.30193067,0.32791103,0.23731968,0.13283861,0.32074595,0.35478379,0.22335223,0.10111803,0.00060068,0.05656010,0.00156010,0.05500000
14.82000000,0.30193009,0.32791005,0.23731763,0.13284224,0.32074293,0.35478379,0.22335223,0.10112105,0.00059630,0.05655253,0.00155253,0.05500000
14.84000000,0.30192951,0.32790907,0.23731559,0.13284583,0.32073991,0.35478379,0.22335223,0.10112407,0.00059195,0.05654499,0.00154499,0.05500000
14.86000000,0.30192894,0.32790810,0.23731356,0.13284940,0.32073691,0.35478379,0.22335223,0.10112707,0.00058763,0.05653749,0.00153749,0.05500000
14.88000000,0.30192837,0.32790714,0.23731155,0.13285294,0.32073393,0.35478379,0.22335223,0.10113005,0.00058334,0.05653003,0.00153003,0.05500000
14.90000000,0.30192780,0.32790618,0.23730956,0.13285646,0.32073096,0.35478379,0.22335223,0.10113302,0.00057908,0.05652261,0.00152261,0.05500000
14.92000000,0.30192724,0.32790523,0.23730758,0.13285995,0.32072800,0.35478379,0.22335223,0.10113598,0.00057486,0.05651522,0.00151522,0.05500000
14.94000000,0.30192669,0.32790429,0.23730561,0.13286341,0.32072506,0.35478379,0.22335223,0.10113892,0.00057066,0.05650786,0.00150786,0.05500000
14.96000000,0.30192614,0.32790335,0.23730366,0.13286685,0.32072213,0.35478379,0.22335223,0.10114185,0.00056650,0.05650054,0.00150054,0.05500000
14.98000000,0.30192559,0.32790243,0.23730172,0.13287027,0.32071922,0.35478379,0.22335223,0.10114476,0.00056236,0.05649326,0.00149326,0.05500000
15.00000000,0.30192504,0.32790150,0.23729980,0.13287365,0.32071632,0.35478379,0.22335223,0.10114766,0.00055826,0.05648601,0.00148601,0.05500000
15.02000000,0.30192450,0.32790059,0.23729789,0.13287702,0.32071343,0.35478379,0.22335223,0.10115055,0.00055418,0.05647880,0.00147880,0.05500000
15.04000000,0.30192397,0.32789968,0.23729599,0.13288036,0.32071056,0.35478379,0.22335223,0.10115342,0.00055014,0.05647162,0.00147162,0.05500000
15.06000000,0.30192344,0.32789878,0.23729411,0.13288368,0.32070770,0.35478379,0.22335223,0.10115628,0.00054612,0.05646447,0.00146447,0.05500000
15.08000000,0.30192291,0.32789789,0.23729224,0.13288697,0.32070486,0.35478379,0.22335223,0.10115912,0.00054214,0.05645736,0.00145736,0.05500000
15.10000000,0.30192238,0.32789700,0.23729038,0.13289023,0.32070203,0.35478379,0.22335223,0.10116195,0.00053818,0.05645029,0.00145029,0.05500000
15.12000000,0.30192186,0.32789612,0.23728854,0.13289348,0.32069921,0.35478379,0.22335223,0.10116477,0.00053425,0.05644325,0.00144325,0.05500000
15.14000000,0.30192135,0.32789525,0.23728671,0.13289670,0.32069641,0.35478379,0.22335223,0.10116757,0.00053035,0.05643624,0.00143624,0.05500000
15.16000000,0.30192083,0.32789438,0.23728489,0.13289989,0.32069362,0.35478379,0.22335223,0.10117036,0.00052648,0.05642927,0.00142927,0.05500000
15.18000000,0.30192033,0.32789352,0.23728309,0.13290307,0.32069085,0.35478379,0.22335223,0.10117313,0.00052264,0.05642233,0.00142233,0.05500000
15.20000000,0.30191982,0.32789266,0.23728130,0.13290622,0.32068808,0.35478379,0.22335223,0.10117590,0.00051882,0.05641543,0.00141543,0.05500000
15.22000000,0.30191932,0.32789181,0.23727952,0.13290934,0.32068534,0.35478379,0.22335223,0.10117864,0.00051503,0.05640855,0.00140855,0.05500000
15.24000000,0.30191882,0.32789097,0.23727776,0.13291245,0.32068260,0.35478379,0.22335223,0.10118138,0.00051127,0.05640171,0.00140171,0.05500000
15.26000000,0.30191833,0.32789013,0.23727601,0.13291553,0.32067988,0.35478379,0.22335223,0.10118410,0.00050754,0.05639491,0.00139491,0.05500000
15.28000000,0.30191784,0.32788930,0.23727427,0.13291859,0.32067717,0.35478379,0.22335223,0.10118681,0.00050383,0.05638814,0.00138814,0.05500000
15.30000000,0.30191735,0.32788848,0.23727254,0.13292162,0.32067447,0.35478379,0.22335223,0.10118951,0.00050015,0.05638140,0.00138140,0.05500000
15.32000000,0.30191687,0.32788766,0.23727083,0.13292464,0.32067179,0.35478379,0.22335223,0.10119219,0.00049650,0.05637469,0.00137469,0.05500000
15.34000000,0.30191639,0.32788685,0.23726913,0.13292763,0.32066912,0.35478379,0.22335223,0.10119486,0.00049287,0.05636801,0.00136801,0.05500000
15.36000000,0.30191591,0.32788605,0.23726744,0.13293060,0.32066646,0.35478379,0.22335223,0.10119752,0.00048927,0.05636137,0.00136137,0.05500000
15.38000000,0.30191544,0.32788525,0.23726576,0.13293355,0.32066382,0.35478379,0.22335223,0.10120016,0.00048570,0.05635476,0.00135476,0.05500000
15.40000000,0.30191497,0.32788445,0.23726410,0.13293648,0.32066119,0.35478379,0.22335223,0.10120279,0.00048215,0.05634818,0.00134818,0.05500000
15.42000000,0.30191451,0.32788367,0.23726244,0.13293938,0.32065857,0.35478379,0.22335223,0.10120541,0.00047863,0.05634164,0.00134164,0.05500000
15.44000000,0.30191404,0.32788288,0.23726080,0.13294227,0.32065596,0.35478379,0.22335223,0.10120802,0.00047514,0.05633512,0.00133512,0.05500000
15.46000000,0.30191359,0.32788211,0.23725917,0.13294513,0.32065337,0.35478379,0.22335223,0.10121061,0.00047167,0.05632864,0.00132864,0.05500000
15.48000000,0.30191313,0.32788134,0.23725756,0.13294797,0.32065079,0.35478379,0.22335223,0.10121319,0.00046822,0.05632218,0.00132218,0.05500000
15.50000000,0.30191268,0.32788057,0.23725595,0.13295079,0.32064822,0.35478379,0.22335223,0.10121576,0.00046480,0.05631576,0.00131576,0.05500000
15.52000000,0.30191223,0.32787982,0.23725436,0.13295360,0.32064566,0.35478379,0.22335223,0.10121832,0.00046141,0.05630937,0.00130937,0.05500000
15.54000000,0.30191179,0.32787906,0.23725278,0.13295638,0.32064312,0.35478379,0.22335223,0.10122086,0.00045803,0.05630301,0.00130301,0.05500000
15.56000000,0.30191134,0.32787832,0.23725120,0.13295914,0.32064059,0.35478379,0.22335223,0.10122339,0.00045469,0.05629669,0.00129669,0.05500000
15.58000000,0.30191091,0.32787757,0.23724965,0.13296188,0.32063807,0.35478379,0.22335223,0.10122591,0.00045137,0.05629039,0.00129039,0.05500000
15.60000000,0.30191047,0.32787684,0.23724810,0.13296460,0.32063556,0.35478379,0.22335223,0.10122842,0.00044807,0.05628412,0.00128412,0.05500000
15.62000000,0.30191004,0.32787611,0.23724656,0.13296730,0.32063307,0.35478379,0.22335223,0.10123091,0.00044480,0.05627788,0.00127788,0.05500000
15.64000000,0.30190961,0.32787538,0.23724503,0.13296998,0.32063059,0.35478379,0.22335223,0.10123339,0.00044155,0.05627168,0.00127168,0.05500000
15.66000000,0.30190918,0.32787466,0.23724352,0.13297264,0.32062812,0.35478379,0.22335223,0.10123586,0.00043832,0.05626550,0.00126550,0.05500000
15.68000000,0.30190876,0.32787395,0.23724201,0.13297528,0.32062566,0.35478379,0.22335223,0.10123832,0.00043512,0.05625936,0.00125936,0.05500000
15.70000000,0.30190834,0.32787324,0.23724052,0.13297790,0.32062321,0.35478379,0.22335223,0.10124077,0.00043194,0.05625324,0.00125324,0.05500000
15.72000000,0.30190793,0.32787253,0.23723904,0.13298050,0.32062077,0.35478379,0.22335223,0.10124320,0.00042878,0.05624715,0.00124715,0.05500000
15.74000000,0.30190751,0.32787183,0.23723757,0.13298309,0.32061835,0.35478379,0.22335223,0.10124563,0.00042565,0.05624109,0.00124109,0.05500000
15.76000000,0.30190710,0.32787114,0.23723611,0.13298565,0.32061594,0.35478379,0.22335223,0.10124804,0.00042254,0.05623506,0.00123506,0.05500000
15.78000000,0.30190670,0.32787045,0.23723466,0.13298820,0.32061354,0.35478379,0.22335223,0.10125044,0.00041945,0.05622907,0.00122907,0.05500000
15.80000000,0.30190629,0.32786977,0.23723322,0.13299073,0.32061115,0.35478379,0.22335223,0.10125283,0.00041639,0.05622310,0.00122310,0.05500000
15.82000000,0.30190589,0.32786909,0.23723179,0.13299323,0.32060878,0.35478379,0.22335223,0.10125520,0.00041334,0.05621715,0.00121715,0.05500000
15.84000000,0.30190549,0.32786841,0.23723037,0.13299573,0.32060641,0.35478379,0.22335223,0.10125757,0.00041032,0.05621124,0.00121124,0.05500000
15.86000000,0.30190510,0.32786775,0.23722896,0.13299820,0.32060406,0.35478379,0.22335223,0.10125992,0.00040732,0.05620536,0.00120536,0.05500000
15.88000000,0.30190470,0.32786708,0.23722756,0.13300065,0.32060172,0.35478379,0.22335223,0.10126226,0.00040435,0.05619950,0.00119950,0.05500000
15.90000000,0.30190432,0.32786642,0.23722617,0.13300309,0.32059938,0.35478379,0.22335223,0.10126460,0.00040139,0.05619367,0.00119367,0.05500000
15.92000000,0.30190393,0.32786577,0.23722479,0.13300551,0.32059706,0.35478379,0.22335223,0.10126691,0.00039846,0.05618788,0.00118788,0.05500000
15.94000000,0.30190355,0.32786512,0.23722342,0.13300791,0.32059476,0.35478379,0.22335223,0.10126922,0.00039555,0.05618211,0.00118211,0.05500000
15.96000000,0.30190316,0.32786448,0.23722207,0.13301029,0.32059246,0.35478379,0.22335223,0.10127152,0.00039265,0.05617636,0.00117636,0.05500000
15.98000000,0.30190279,0.32786384,0.23722072,0.13301266,0.32059017,0.35478379,0.22335223,0.10127381,0.00038978,0.05617065,0.00117065,0.05500000
16.00000000,0.30190241,0.32786320,0.23721938,0.13301501,0.32058790,0.35478379,0.22335223,0.10127608,0.00038694,0.05616496,0.00116496,0.05500000
16.02000000,0.30190204,0.32786257,0.23721805,0.13301734,0.32058563,0.35478379,0.22335223,0.10127835,0.00038411,0.05615930,0.00115930,0.05500000
16.04000000,0.30190167,0.32786195,0.23721673,0.13301965,0.32058338,0.35478379,0.22335223,0.10128060,0.00038130,0.05615367,0.00115367,0.05500000
16.06000000,0.30190130,0.32786133,0.23721542,0.13302195,0.32058114,0.35478379,0.22335223,0.10128284,0.00037851,0.05614806,0.00114806,0.05500000
16.08000000,0.30190094,0.32786071,0.23721412,0.13302423,0.32057891,0.35478379,0.22335223,0.10128507,0.00037575,0.05614248,0.00114248,0.05500000
16.10000000,0.30190058,0.32786010,0.23721283,0.13302649,0.32057669,0.35478379,0.22335223,0.10128729,0.00037300,0.05613693,0.00113693,0.05500000
16.12000000,0.30190022,0.32785949,0.23721155,0.13302874,0.32057448,0.35478379,0.22335223,0.10128950,0.00037027,0.05613141,0.00113141,0.05500000
16.14000000,0.30189986,0.32785889,0.23721027,0.13303097,0.32057228,0.35478379,0.22335223,0.10129170,0.00036756,0.05612591,0.00112591,0.05500000
16.16000000,0.30189951,0.32785829,0.23720901,0.13303319,0.32057009,0.35478379,0.22335223,0.10129389,0.00036488,0.05612044,0.00112044,0.05500000
16.18000000,0.30189916,0.32785770,0.23720776,0.13303539,0.32056791,0.35478379,0.22335223,0.10129607,0.00036221,0.05611500,0.00111500,0.05500000
16.20000000,0.30189881,0.32785711,0.23720651,0.13303757,0.32056575,0.35478379,0.22335223,0.10129823,0.00035956,0.05610958,0.00110958,0.05500000
16.22000000,0.30189846,0.32785653,0.23720527,0.13303973,0.32056359,0.35478379,0.22335223,0.10130039,0.00035693,0.05610419,0.00110419,0.05500000
16.24000000,0.30189812,0.32785595,0.23720405,0.13304189,0.32056144,0.35478379,0.22335223,0.10130254,0.00035432,0.05609882,0.00109882,0.05500000
16.26000000,0.30189778,0.32785537,0.23720283,0.13304402,0.32055931,0.35478379,0.22335223,0.10130467,0.00035173,0.05609348,0.00109348,0.05500000
16.28000000,0.30189744,0.32785480,0.23720162,0.13304614,0.32055718,0.35478379,0.22335223,0.10130680,0.00034916,0.05608817,0.00108817,0.05500000
16.30000000,0.30189711,0.32785423,0.23720042,0.13304824,0.32055507,0.35478379,0.22335223,0.10130891,0.00034661,0.05608288,0.00108288,0.05500000
16.32000000,0.30189677,0.32785367,0.23719923,0.13305033,0.32055296,0.35478379,0.22335223,0.10131102,0.00034407,0.05607762,0.00107762,0.05500000
16.34000000,0.30189644,0.32785311,0.23719804,0.13305240,0.32055087,0.35478379,0.22335223,0.10131311,0.00034156,0.05607238,0.00107238,0.05500000
16.36000000,0.30189611,0.32785255,0.23719687,0.13305446,0.32054878,0.35478379,0.22335223,0.10131520,0.00033906,0.05606717,0.00106717,0.05500000
16.38000000,0.30189579,0.32785200,0.23719570,0.13305651,0.32054671,0.35478379,0.22335223,0.10131727,0.00033658,0.05606199,0.00106199,0.05500000
16.40000000,0.30189546,0.32785146,0.23719455,0.13305853,0.32054464,0.35478379,0.22335223,0.10131934,0.00033412,0.05605682,0.00105682,0.05500000
16.42000000,0.30189514,0.32785091,0.23719340,0.13306055,0.32054259,0.35478379,0.22335223,0.10132139,0.00033168,0.05605169,0.00105169,0.05500000
16.44000000,0.30189483,0.32785037,0.23719226,0.13306254,0.32054055,0.35478379,0.22335223,0.10132343,0.00032925,0.05604658,0.00104658,0.05500000
16.46000000,0.30189451,0.32784984,0.23719112,0.13306453,0.32053851,0.35478379,0.22335223,0.10132547,0.00032684,0.05604149,0.00104149,0.05500000
16.48000000,0.30189419,0.32784931,0.23719000,0.13306650,0.32053649,0.35478379,0.22335223,0.10132749,0.00032445,0.05603643,0.00103643,0.05500000
16.50000000,0.30189388,0.32784878,0.23718888,0.13306845,0.32053447,0.35478379,0.22335223,0.10132951,0.00032208,0.05603139,0.00103139,0.05500000
16.52000000,0.30189357,0.32784826,0.23718778,0.13307039,0.32053247,0.35478379,0.22335223,0.10133151,0.00031972,0.05602638,0.00102638,0.05500000
16.54000000,0.30189327,0.32784774,0.23718668,0.13307232,0.32053047,0.35478379,0.22335223,0.10133351,0.00031738,0.05602139,0.00102139,0.05500000
16.56000000,0.30189296,0.32784722,0.23718558,0.13307423,0.32052849,0.35478379,0.22335223,0.10133549,0.00031506,0.05601643,0.00101643,0.05500000
16.58000000,0.30189266,0.32784671,0.23718450,0.13307613,0.32052651,0.35478379,0.22335223,0.10133747,0.00031276,0.05601149,0.00101149,0.05500000
16.60000000,0.30189236,0.32784620,0.23718342,0.13307801,0.32052454,0.35478379,0.22335223,0.10133944,0.00031047,0.05600657,0.00100657,0.05500000
16.62000000,0.30189206,0.32784570,0.23718235,0.13307988,0.32052259,0.35478379,0.22335223,0.10134139,0.00030820,0.05600168,0.00100168,0.05500000
16.64000000,0.30189177,0.32784520,0.23718129,0.13308174,0.32052064,0.35478379,0.22335223,0.10134334,0.00030595,0.05599681,0.00099681,0.05500000
16.66000000,0.30189147,0.32784470,0.23718024,0.13308358,0.32051870,0.35478379,0.22335223,0.10134528,0.00030371,0.05599196,0.00099196,0.05500000
16.68000000,0.30189118,0.32784421,0.23717920,0.13308541,0.32051677,0.35478379,0.22335223,0.10134721,0.00030149,0.05598714,0.00098714,0.05500000
16.70000000,0.30189089,0.32784372,0.23717816,0.13308723,0.32051485,0.35478379,0.22335223,0.10134913,0.00029928,0.05598234,0.00098234,0.05500000
16.72000000,0.30189060,0.32784324,0.23717713,0.13308903,0.32051294,0.35478379,0.22335223,0.10135104,0.00029709,0.05597757,0.00097757,0.05500000
16.74000000,0.30189032,0.32784275,0.23717611,0.13309082,0.32051104,0.35478379,0.22335223,0.10135294,0.00029492,0.05597282,0.00097282,0.05500000
16.76000000,0.30189004,0.32784228,0.23717509,0.13309260,0.32050915,0.35478379,0.22335223,0.10135483,0.00029276,0.05596809,0.00096809,0.05500000
16.78000000,0.30188975,0.32784180,0.23717408,0.13309436,0.32050727,0.35478379,0.22335223,0.10135671,0.00029062,0.05596338,0.00096338,0.05500000
16.80000000,0.30188948,0.32784133,0.23717308,0.13309611,0.32050539,0.35478379,0.22335223,0.10135859,0.00028849,0.05595870,0.00095870,0.05500000
16.82000000,0.30188920,0.32784086,0.23717209,0.13309785,0.32050353,0.35478379,0.22335223,0.10136045,0.00028638,0.05595404,0.00095404,0.05500000
16.84000000,0.30188892,0.32784040,0.23717110,0.13309958,0.32050168,0.35478379,0.22335223,0.10136230,0.00028429,0.05594940,0.00094940,0.05500000
16.86000000,0.30188865,0.32783994,0.23717012,0.13310129,0.32049983,0.35478379,0.22335223,0.10136415,0.00028221,0.05594479,0.00094479,0.05500000
16.88000000,0.30188838,0.32783948,0.23716915,0.13310299,0.32049799,0.35478379,0.22335223,0.10136599,0.00028014,0.05594019,0.00094019,0.05500000
16.90000000,0.30188811,0.32783902,0.23716819,0.13310468,0.32049616,0.35478379,0.22335223,0.10136782,0.00027809,0.05593562,0.00093562,0.05500000
16.92000000,0.30188785,0.32783857,0.23716723,0.13310635,0.32049434,0.35478379,0.22335223,0.10136964,0.00027606,0.05593108,0.00093108,0.05500000
16.94000000,0.30188758,0.32783813,0.23716628,0.13310802,0.32049253,0.35478379,0.22335223,0.10137145,0.00027404,0.05592655,0.00092655,0.05500000
16.96000000,0.30188732,0.32783768,0.23716533,0.13310967,0.32049073,0.35478379,0.22335223,0.10137325,0.00027203,0.05592204,0.00092204,0.05500000
16.98000000,0.30188706,0.32783724,0.23716440,0.13311131,0.32048894,0.35478379,0.22335223,0.10137504,0.00027004,0.05591756,0.00091756,0.05500000
17.00000000,0.30188680,0.32783680,0.23716347,0.13311293,0.32048715,0.35478379,0.22335223,0.10137682,0.00026807,0.05591310,0.00091310,0.05500000
17.02000000,0.30188654,0.32783637,0.23716254,0.13311455,0.32048538,0.35478379,0.22335223,0.10137860,0.00026611,0.05590866,0.00090866,0.05500000
17.04000000,0.30188629,0.32783594,0.23716163,0.13311615,0.32048361,0.35478379,0.22335223,0.10138037,0.00026416,0.05590424,0.00090424,0.05500000
17.06000000,0.30188603,0.32783551,0.23716072,0.13311774,0.32048185,0.35478379,0.22335223,0.10138213,0.00026223,0.05589985,0.00089985,0.05500000
17.08000000,0.30188578,0.32783508,0.23715981,0.13311932,0.32048010,0.35478379,0.22335223,0.10138388,0.00026031,0.05589547,0.00089547,0.05500000
17.10000000,0.30188553,0.32783466,0.23715892,0.13312089,0.32047836,0.35478379,0.22335223,0.10138562,0.00025840,0.05589112,0.00089112,0.05500000
17.12000000,0.30188528,0.32783424,0.23715803,0.13312245,0.32047663,0.35478379,0.22335223,0.10138735,0.00025651,0.05588679,0.00088679,0.05500000
17.14000000,0.30188504,0.32783383,0.23715714,0.13312399,0.32047490,0.35478379,0.22335223,0.10138908,0.00025463,0.05588248,0.00088248,0.05500000
17.16000000,0.30188479,0.32783342,0.23715627,0.13312553,0.32047319,0.35478379,0.22335223,0.10139079,0.00025277,0.05587818,0.00087818,0.05500000
17.18000000,0.30188455,0.32783301,0.23715539,0.13312705,0.32047148,0.35478379,0.22335223,0.10139250,0.00025092,0.05587391,0.00087391,0.05500000
17.20000000,0.30188431,0.32783260,0.23715453,0.13312856,0.32046978,0.35478379,0.22335223,0.10139420,0.00024909,0.05586967,0.00086967,0.05500000
17.22000000,0.30188407,0.32783220,0.23715367,0.13313006,0.32046809,0.35478379,0.22335223,0.10139589,0.00024726,0.05586544,0.00086544,0.05500000
17.24000000,0.30188384,0.32783180,0.23715282,0.13313155,0.32046641,0.35478379,0.22335223,0.10139757,0.00024545,0.05586123,0.00086123,0.05500000
17.26000000,0.30188360,0.32783140,0.23715197,0.13313303,0.32046473,0.35478379,0.22335223,0.10139925,0.00024366,0.05585704,0.00085704,0.05500000
17.28000000,0.30188337,0.32783100,0.23715113,0.13313450,0.32046306,0.35478379,0.22335223,0.10140092,0.00024187,0.05585287,0.00085287,0.05500000
17.30000000,0.30188314,0.32783061,0.23715030,0.13313595,0.32046141,0.35478379,0.22335223,0.10140257,0.00024010,0.05584873,0.00084873,0.05500000
17.32000000,0.30188291,0.32783022,0.23714947,0.13313740,0.32045975,0.35478379,0.22335223,0.10140423,0.00023835,0.05584460,0.00084460,0.05500000
17.34000000,0.30188268,0.32782984,0.23714865,0.13313884,0.32045811,0.35478379,0.22335223,0.10140587,0.00023660,0.05584049,0.00084049,0.05500000
17.36000000,0.30188245,0.32782945,0.23714784,0.13314026,0.32045648,0.35478379,0.22335223,0.10140750,0.00023487,0.05583641,0.00083641,0.05500000
17.38000000,0.30188223,0.32782907,0.23714703,0.13314168,0.32045485,0.35478379,0.22335223,0.10140913,0.00023315,0.05583234,0.00083234,0.05500000
17.40000000,0.30188200,0.32782870,0.23714622,0.13314308,0.32045323,0.35478379,0.22335223,0.10141075,0.00023144,0.05582829,0.00082829,0.05500000
17.42000000,0.30188178,0.32782832,0.23714542,0.13314447,0.32045162,0.35478379,0.22335223,0.10141236,0.00022975,0.05582426,0.00082426,0.05500000
17.44000000,0.30188156,0.32782795,0.23714463,0.13314586,0.32045002,0.35478379,0.22335223,0.10141396,0.00022807,0.05582026,0.00082026,0.05500000
17.46000000,0.30188134,0.32782758,0.23714385,0.13314723,0.32044842,0.35478379,0.22335223,0.10141556,0.00022640,0.05581627,0.00081627,0.05500000
17.48000000,0.30188112,0.32782721,0.23714307,0.13314860,0.32044683,0.35478379,0.22335223,0.10141715,0.00022474,0.05581230,0.00081230,0.05500000
17.50000000,0.30188091,0.32782685,0.23714229,0.13314995,0.32044525,0.35478379,0.22335223,0.10141873,0.00022310,0.05580835,0.00080835,0.05500000
17.52000000,0.30188070,0.32782649,0.23714152,0.13315129,0.32044368,0.35478379,0.22335223,0.10142030,0.00022146,0.05580442,0.00080442,0.05500000
17.54000000,0.30188048,0.32782613,0.23714076,0.13315263,0.32044212,0.35478379,0.22335223,0.10142186,0.00021984,0.05580050,0.00080050,0.05500000
17.56000000,0.30188027,0.32782578,0.23714000,0.13315395,0.32044056,0.35478379,0.22335223,0.10142342,0.00021823,0.05579661,0.00079661,0.05500000
17.58000000,0.30188006,0.32782542,0.23713925,0.13315527,0.32043901,0.35478379,0.22335223,0.10142497,0.00021664,0.05579274,0.00079274,0.05500000
17.60000000,0.30187986,0.32782507,0.23713850,0.13315657,0.32043747,0.35478379,0.22335223,0.10142651,0.00021505,0.05578888,0.00078888,0.05500000
17.62000000,0.30187965,0.32782472,0.23713776,0.13315787,0.32043593,0.35478379,0.22335223,0.10142805,0.00021348,0.05578505,0.00078505,0.05500000
17.64000000,0.30187945,0.32782438,0.23713702,0.13315915,0.32043441,0.35478379,0.22335223,0.10142957,0.00021191,0.05578123,0.00078123,0.05500000
17.66000000,0.30187924,0.32782404,0.23713629,0.13316043,0.32043289,0.35478379,0.22335223,0.10143109,0.00021036,0.05577743,0.00077743,0.05500000
17.68000000,0.30187904,0.32782370,0.23713557,0.13316170,0.32043137,0.35478379,0.22335223,0.10143261,0.00020882,0.05577365,0.00077365,0.05500000
17.70000000,0.30187884,0.32782336,0.23713485,0.13316295,0.32042987,0.35478379,0.22335223,0.10143411,0.00020729,0.05576988,0.00076988,0.05500000
17.72000000,0.30187864,0.32782302,0.23713413,0.13316420,0.32042837,0.35478379,0.22335223,0.10143561,0.00020578,0.05576614,0.00076614,0.05500000
17.74000000,0.30187845,0.32782269,0.23713342,0.13316544,0.32042688,0.35478379,0.22335223,0.10143710,0.00020427,0.05576241,0.00076241,0.05500000
17.76000000,0.30187825,0.32782236,0.23713272,0.13316667,0.32042540,0.35478379,0.22335223,0.10143858,0.00020277,0.05575871,0.00075871,0.05500000
17.78000000,0.30187806,0.32782203,0.23713202,0.13316789,0.32042392,0.35478379,0.22335223,0.10144006,0.00020129,0.05575502,0.00075502,0.05500000
17.80000000,0.30187787,0.32782171,0.23713132,0.13316911,0.32042245,0.35478379,0.22335223,0.10144153,0.00019982,0.05575134,0.00075134,0.05500000
17.82000000,0.30187767,0.32782138,0.23713063,0.13317031,0.32042099,0.35478379,0.22335223,0.10144299,0.00019835,0.05574769,0.00074769,0.05500000
17.84000000,0.30187748,0.32782106,0.23712995,0.13317150,0.32041954,0.35478379,0.22335223,0.10144444,0.00019690,0.05574405,0.00074405,0.05500000
17.86000000,0.30187730,0.32782074,0.23712927,0.13317269,0.32041809,0.35478379,0.22335223,0.10144589,0.00019546,0.05574043,0.00074043,0.05500000
17.88000000,0.30187711,0.32782043,0.23712859,0.13317387,0.32041665,0.35478379,0.22335223,0.10144733,0.00019403,0.05573683,0.00073683,0.05500000
17.90000000,0.30187692,0.32782011,0.23712793,0.13317504,0.32041521,0.35478379,0.22335223,0.10144877,0.00019261,0.05573325,0.00073325,0.05500000
17.92000000,0.30187674,0.32781980,0.23712726,0.13317620,0.32041379,0.35478379,0.22335223,0.10145019,0.00019120,0.05572968,0.00072968,0.05500000
17.94000000,0.30187656,0.32781949,0.23712660,0.13317735,0.32041237,0.35478379,0.22335223,0.10145161,0.00018980,0.05572613,0.00072613,0.05500000
17.96000000,0.30187637,0.32781919,0.23712595,0.13317849,0.32041095,0.35478379,0.22335223,0.10145303,0.00018841,0.05572260,0.00072260,0.05500000
17.98000000,0.30187619,0.32781888,0.23712530,0.13317963,0.32040955,0.35478379,0.22335223,0.10145443,0.00018703,0.05571909,0.00071909,0.05500000
18.00000000,0.30187602,0.32781858,0.23712465,0.13318075,0.32040815,0.35478379,0.22335223,0.10145583,0.00018566,0.05571559,0.00071559,0.05500000

